A Generative Model for Score Normalization in Speaker Recognition

We propose a theoretical framework for thinking about score normalization, which confirms that normalization is not needed under (admittedly fragile) ideal conditions. If, however, these conditions are not met, e.g. under data-set shift between training and runtime, our theory reveals dependencies between scores that could be exploited by strategies such as score normalization. Indeed, it has been demonstrated over and over experimentally, that various ad-hoc score normalization recipes do work. We present a first attempt at using probability theory to design a generative score-space normalization model which gives similar improvements to ZT-norm on the text-dependent RSR 2015 database.

==> female_det_data_new1d.dat <==
pfa pmiss
-1.327179 -3.686886
-1.460735 -3.686886
-1.460735 -3.506507
-1.550279 -3.506507
-1.550279 -3.397099
-1.611154 -3.397099
-1.611154 -3.317565
-1.669588 -3.317565
-1.669588 -3.254712
-1.825694 -3.254712
-1.825694 -3.202566
-1.848802 -3.202566
-1.848802 -3.157900
-1.958187 -3.157900
-1.958187 -3.118763
-1.977918 -3.118763
-1.977918 -3.083890
-2.046603 -3.083890
-2.046603 -3.052406
-2.062352 -3.052406
-2.062352 -3.023685
-2.075198 -3.023685
-2.075198 -2.997261
-2.081932 -2.997261
-2.081932 -2.972777
-2.112281 -2.972777
-2.112281 -2.949955
-2.115104 -2.949955
-2.115104 -2.928573
-2.149345 -2.928573
-2.149345 -2.908451
-2.183343 -2.908451
-2.183343 -2.889443
-2.237764 -2.889443
-2.237764 -2.871424
-2.342882 -2.871424
-2.342882 -2.854292
-2.352205 -2.854292
-2.352205 -2.837959
-2.352676 -2.837959
-2.352676 -2.822350
-2.371587 -2.822350
-2.371587 -2.807400
-2.391696 -2.807400
-2.391696 -2.793051
-2.420627 -2.793051
-2.420627 -2.779256
-2.427340 -2.779256
-2.427340 -2.765970
-2.438198 -2.765970
-2.438198 -2.753156
-2.499184 -2.753156
-2.499184 -2.740778
-2.509135 -2.740778
-2.509135 -2.728806
-2.535529 -2.728806
-2.535529 -2.717213
-2.601766 -2.717213
-2.601766 -2.705974
-2.614751 -2.705974
-2.614751 -2.695067
-2.622981 -2.695067
-2.622981 -2.674168
-2.623906 -2.674168
-2.623906 -2.664142
-2.656996 -2.664142
-2.656996 -2.654376
-2.681436 -2.654376
-2.681436 -2.644858
-2.682085 -2.644858
-2.682085 -2.635573
-2.682734 -2.635573
-2.682734 -2.626509
-2.702531 -2.626509
-2.702531 -2.617657
-2.705283 -2.617657
-2.705283 -2.609005
-2.724173 -2.609005
-2.724173 -2.600544
-2.728315 -2.600544
-2.728315 -2.592265
-2.728806 -2.592265
-2.728806 -2.584161
-2.729789 -2.584161
-2.729789 -2.576222
-2.730035 -2.576222
-2.730035 -2.568443
-2.750021 -2.568443
-2.750021 -2.560816
-2.750802 -2.560816
-2.750802 -2.553335
-2.753418 -2.553335
-2.753418 -2.545994
-2.764344 -2.545994
-2.764344 -2.538788
-2.777568 -2.538788
-2.777568 -2.531711
-2.793931 -2.531711
-2.793931 -2.524759
-2.812933 -2.524759
-2.812933 -2.517927
-2.824904 -2.517927
-2.824904 -2.511211
-2.844334 -2.511211
-2.844334 -2.504606
-2.852555 -2.504606
-2.852555 -2.498108
-2.857793 -2.498108
-2.857793 -2.491714
-2.889828 -2.491714
-2.889828 -2.485421
-2.922157 -2.485421
-2.922157 -2.479224
-2.924282 -2.479224
-2.924282 -2.473121
-2.926421 -2.473121
-2.926421 -2.467109
-2.933355 -2.467109
-2.933355 -2.461185
-2.935993 -2.461185
-2.935993 -2.455346
-2.937319 -2.455346
-2.937319 -2.449589
-2.954584 -2.449589
-2.954584 -2.443913
-2.957392 -2.443913
-2.957392 -2.438314
-2.966925 -2.438314
-2.966925 -2.432790
-2.973269 -2.432790
-2.973269 -2.427340
-2.982255 -2.427340
-2.982255 -2.421961
-3.013528 -2.421961
-3.013528 -2.416651
-3.025985 -2.416651
-3.025985 -2.411409
-3.032983 -2.411409
-3.032983 -2.406231
-3.070400 -2.406231
-3.070400 -2.401118
-3.071061 -2.401118
-3.071061 -2.396067
-3.079784 -2.396067
-3.079784 -2.391076
-3.086656 -2.391076
-3.086656 -2.386143
-3.103772 -2.386143
-3.103772 -2.381269
-3.111930 -2.381269
-3.111930 -2.376450
-3.112682 -2.376450
-3.112682 -2.371686
-3.123401 -2.371686
-3.123401 -2.366975
-3.125745 -2.366975
-3.125745 -2.362315
-3.129691 -2.362315
-3.129691 -2.357707
-3.136918 -2.357707
-3.136918 -2.353148
-3.139364 -2.353148
-3.139364 -2.348638
-3.153591 -2.348638
-3.153591 -2.344175
-3.157033 -2.344175
-3.157033 -2.339758
-3.166697 -2.339758
-3.166697 -2.335386
-3.173916 -2.335386
-3.173916 -2.331058
-3.177588 -2.331058
-3.177588 -2.326774
-3.181304 -2.326774
-3.181304 -2.322532
-3.185064 -2.322532
-3.185064 -2.318331
-3.186011 -2.318331
-3.186011 -2.314171
-3.186961 -2.314171
-3.186961 -2.310051
-3.187914 -2.310051
-3.187914 -2.301925
-3.200573 -2.301925
-3.200573 -2.297919
-3.211699 -2.297919
-3.211699 -2.293949
-3.226462 -2.293949
-3.226462 -2.290015
-3.245387 -2.290015
-3.245387 -2.282252
-3.258283 -2.282252
-3.258283 -2.278422
-3.263110 -2.278422
-3.263110 -2.274624
-3.264329 -2.274624
-3.264329 -2.270859
-3.265552 -2.270859
-3.265552 -2.267126
-3.271745 -2.267126
-3.271745 -2.263424
-3.275521 -2.263424
-3.275521 -2.259754
-3.276790 -2.259754
-3.276790 -2.256113
-3.279345 -2.256113
-3.279345 -2.252502
-3.281921 -2.252502
-3.281921 -2.248920
-3.288458 -2.248920
-3.288458 -2.241841
-3.291113 -2.241841
-3.291113 -2.238344
-3.300591 -2.238344
-3.300591 -2.234874
-3.307548 -2.234874
-3.307548 -2.231430
-3.310376 -2.231430
-3.310376 -2.228012
-3.311800 -2.228012
-3.311800 -2.224621
-3.317565 -2.224621
-3.317565 -2.221255
-3.320489 -2.221255
-3.320489 -2.217914
-3.334010 -2.217914
-3.334010 -2.214597
-3.335551 -2.214597
-3.335551 -2.211305
-3.344965 -2.211305
-3.344965 -2.208036
-3.346564 -2.208036
-3.346564 -2.204791
-3.349786 -2.204791
-3.349786 -2.201569
-3.353044 -2.201569
-3.353044 -2.198369
-3.369888 -2.198369
-3.369888 -2.195192
-3.371627 -2.195192
-3.371627 -2.188903
-3.393322 -2.188903
-3.393322 -2.185791
-3.400924 -2.185791
-3.400924 -2.179630
-3.414719 -2.179630
-3.414719 -2.176580
-3.429196 -2.176580
-3.429196 -2.173550
-3.431324 -2.173550
-3.431324 -2.170540
-3.435627 -2.170540
-3.435627 -2.161626
-3.444429 -2.161626
-3.444429 -2.155778
-3.467680 -2.155778
-3.467680 -2.150002
-3.480048 -2.150002
-3.480048 -2.147141
-3.482586 -2.147141
-3.482586 -2.144297
-3.487732 -2.144297
-3.487732 -2.141471
-3.490340 -2.141471
-3.490340 -2.138661
-3.492972 -2.138661
-3.492972 -2.135869
-3.501016 -2.135869
-3.501016 -2.127589
-3.506507 -2.127589
-3.506507 -2.124861
-3.512106 -2.124861
-3.512106 -2.114106
-3.514947 -2.114106
-3.514947 -2.108818
-3.517817 -2.108818
-3.517817 -2.106196
-3.523646 -2.106196
-3.523646 -2.100996
-3.529597 -2.100996
-3.529597 -2.098417
-3.535675 -2.098417
-3.535675 -2.095852
-3.541887 -2.095852
-3.541887 -2.088238
-3.545045 -2.088238
-3.545045 -2.085726
-3.551469 -2.085726
-3.551469 -2.083228
-3.554737 -2.083228
-3.554737 -2.080743
-3.558043 -2.080743
-3.558043 -2.063696
-3.568202 -2.063696
-3.568202 -2.061309
-3.575184 -2.061309
-3.575184 -2.054218
-3.578742 -2.054218
-3.578742 -2.051877
-3.582346 -2.051877
-3.582346 -2.044921
-3.589697 -2.044921
-3.589697 -2.040338
-3.593446 -2.040338
-3.593446 -2.038062
-3.601099 -2.038062
-3.601099 -2.035797
-3.605006 -2.035797
-3.605006 -2.033543
-3.612990 -2.033543
-3.612990 -2.031298
-3.621211 -2.031298
-3.621211 -2.029064
-3.625415 -2.029064
-3.625415 -2.022422
-3.629684 -2.022422
-3.629684 -2.018043
-3.634020 -2.018043
-3.634020 -2.009398
-3.642903 -2.009398
-3.642903 -2.005132
-3.652084 -2.005132
-3.652084 -1.988422
-3.656792 -1.988422
-3.656792 -1.980271
-3.661582 -1.980271
-3.661582 -1.976244
-3.666459 -1.976244
-3.666459 -1.974243
-3.671424 -1.974243
-3.671424 -1.972249
-3.676481 -1.972249
-3.676481 -1.966315
-3.681634 -1.966315
-3.681634 -1.962397
-3.697707 -1.962397
-3.697707 -1.960450
-3.703284 -1.960450
-3.703284 -1.954651
-3.714796 -1.954651
-3.714796 -1.945130
-3.720742 -1.945130
-3.720742 -1.943247
-3.726823 -1.943247
-3.726823 -1.941370
-3.745939 -1.941370
-3.745939 -1.939501
-3.759489 -1.939501
-3.759489 -1.932089
-3.781203 -1.932089
-3.781203 -1.930253
-3.788855 -1.930253
-3.788855 -1.921168
-3.796736 -1.921168
-3.796736 -1.903459
-3.804860 -1.903459
-3.804860 -1.899988
-3.813244 -1.899988
-3.813244 -1.896539
-3.821904 -1.896539
-3.821904 -1.889710
-3.830861 -1.889710
-3.830861 -1.881294
-3.840136 -1.881294
-3.840136 -1.869732
-3.849753 -1.869732
-3.849753 -1.834935
-3.870129 -1.834935
-3.870129 -1.813897
-3.892250 -1.813897
-3.892250 -1.812425
-3.904067 -1.812425
-3.904067 -1.809492
-3.929478 -1.809492
-3.929478 -1.797914
-3.943201 -1.797914
-3.943201 -1.772709
-3.973104 -1.772709
-3.973104 -1.753856
-3.989500 -1.753856
-3.989500 -1.743357
-4.007045 -1.743357
-4.007045 -1.736891
-4.025917 -1.736891
-4.025917 -1.708047
-4.046342 -1.708047
-4.046342 -1.688789
-4.068608 -1.688789
-4.068608 -1.643205
-4.093095 -1.643205
-4.093095 -1.633406
-4.120313 -1.633406
-4.120313 -1.496130
-4.150974 -1.496130
-4.150974 -1.451461
-4.186116 -1.451461
-4.186116 -1.436930
-4.227337 -1.436930
-4.227337 -1.404919
-4.277294 -1.404919
-4.277294 -1.375750
-4.340925 -1.375750
-4.340925 -1.361954
-4.429186 -1.361954
-4.429186 -1.123338
-4.576443 -1.123338
-4.576443 -0.826713


==> female_det_data_new2d.dat <==
pfa pmiss
-0.903421 -3.686886
-1.167473 -3.686886
-1.167473 -3.506507
-1.439314 -3.506507
-1.439314 -3.397099
-2.053876 -3.397099
-2.053876 -3.317565
-2.093937 -3.317565
-2.093937 -3.254712
-2.174936 -3.254712
-2.174936 -3.202566
-2.386655 -3.202566
-2.386655 -3.157900
-2.406982 -3.157900
-2.406982 -3.118763
-2.432219 -3.118763
-2.432219 -3.083890
-2.444030 -3.083890
-2.444030 -3.052406
-2.500938 -3.052406
-2.500938 -3.023685
-2.564452 -3.023685
-2.564452 -2.997261
-2.588868 -2.997261
-2.588868 -2.972777
-2.592265 -2.972777
-2.592265 -2.949955
-2.623906 -2.949955
-2.623906 -2.928573
-2.625392 -2.928573
-2.625392 -2.908451
-2.656592 -2.908451
-2.656592 -2.889443
-2.657401 -2.889443
-2.657401 -2.871424
-2.665381 -2.871424
-2.665381 -2.854292
-2.669539 -2.854292
-2.669539 -2.837959
-2.683167 -2.837959
-2.683167 -2.822350
-2.685997 -2.822350
-2.685997 -2.807400
-2.705283 -2.807400
-2.705283 -2.793051
-2.711316 -2.793051
-2.711316 -2.779256
-2.728560 -2.779256
-2.728560 -2.765970
-2.734743 -2.765970
-2.734743 -2.753156
-2.765699 -2.753156
-2.765699 -2.740778
-2.782940 -2.740778
-2.782940 -2.728806
-2.862397 -2.728806
-2.862397 -2.717213
-2.878445 -2.717213
-2.878445 -2.705974
-2.883332 -2.705974
-2.883332 -2.695067
-2.884850 -2.695067
-2.884850 -2.684471
-2.891763 -2.684471
-2.891763 -2.674168
-2.892928 -2.674168
-2.892928 -2.664142
-2.898421 -2.664142
-2.898421 -2.654376
-2.900404 -2.654376
-2.900404 -2.644858
-2.903600 -2.644858
-2.903600 -2.635573
-2.907638 -2.635573
-2.907638 -2.626509
-2.932044 -2.626509
-2.932044 -2.609005
-2.935552 -2.609005
-2.935552 -2.600544
-2.980741 -2.600544
-2.980741 -2.592265
-3.005837 -2.592265
-3.005837 -2.584161
-3.006925 -2.584161
-3.006925 -2.576222
-3.010210 -2.576222
-3.010210 -2.568443
-3.016879 -2.568443
-3.016879 -2.560816
-3.032983 -2.560816
-3.032983 -2.553335
-3.054287 -2.553335
-3.054287 -2.538788
-3.058083 -2.538788
-3.058083 -2.524759
-3.065157 -2.524759
-3.065157 -2.517927
-3.081830 -2.517927
-3.081830 -2.511211
-3.084579 -2.511211
-3.084579 -2.504606
-3.093678 -2.504606
-3.093678 -2.498108
-3.095814 -2.498108
-3.095814 -2.491714
-3.108940 -2.491714
-3.108940 -2.485421
-3.115708 -2.485421
-3.115708 -2.473121
-3.132882 -2.473121
-3.132882 -2.467109
-3.160513 -2.467109
-3.160513 -2.461185
-3.177588 -2.461185
-3.177588 -2.455346
-3.192722 -2.455346
-3.192722 -2.449589
-3.196623 -2.449589
-3.196623 -2.443913
-3.200573 -2.443913
-3.200573 -2.438314
-3.202566 -2.438314
-3.202566 -2.432790
-3.204573 -2.432790
-3.204573 -2.427340
-3.207607 -2.427340
-3.207607 -2.421961
-3.210671 -2.421961
-3.210671 -2.411409
-3.215846 -2.411409
-3.215846 -2.406231
-3.217940 -2.406231
-3.217940 -2.401118
-3.220049 -2.401118
-3.220049 -2.396067
-3.221108 -2.396067
-3.221108 -2.391076
-3.224309 -2.391076
-3.224309 -2.386143
-3.225384 -2.386143
-3.225384 -2.376450
-3.226462 -2.376450
-3.226462 -2.371686
-3.241962 -2.371686
-3.241962 -2.362315
-3.245387 -2.362315
-3.245387 -2.353148
-3.254712 -2.353148
-3.254712 -2.348638
-3.258283 -2.348638
-3.258283 -2.344175
-3.260687 -2.344175
-3.260687 -2.331058
-3.265552 -2.331058
-3.265552 -2.326774
-3.266781 -2.326774
-3.266781 -2.322532
-3.272998 -2.322532
-3.272998 -2.318331
-3.278065 -2.318331
-3.278065 -2.301925
-3.280630 -2.301925
-3.280630 -2.297919
-3.289783 -2.297919
-3.289783 -2.293949
-3.293791 -2.293949
-3.293791 -2.290015
-3.296493 -2.290015
-3.296493 -2.286116
-3.300591 -2.286116
-3.300591 -2.282252
-3.308959 -2.282252
-3.308959 -2.278422
-3.317565 -2.278422
-3.317565 -2.270859
-3.326423 -2.270859
-3.326423 -2.263424
-3.330952 -2.263424
-3.330952 -2.256113
-3.332478 -2.256113
-3.332478 -2.252502
-3.337100 -2.252502
-3.337100 -2.245367
-3.346564 -2.245367
-3.346564 -2.238344
-3.348170 -2.238344
-3.348170 -2.231430
-3.349786 -2.231430
-3.349786 -2.224621
-3.351410 -2.224621
-3.351410 -2.217914
-3.366442 -2.217914
-3.366442 -2.214597
-3.368160 -2.214597
-3.368160 -2.211305
-3.391452 -2.211305
-3.391452 -2.208036
-3.393322 -2.208036
-3.393322 -2.204791
-3.400924 -2.204791
-3.400924 -2.198369
-3.412708 -2.198369
-3.412708 -2.195192
-3.429196 -2.195192
-3.429196 -2.188903
-3.435627 -2.188903
-3.435627 -2.182700
-3.453507 -2.182700
-3.453507 -2.179630
-3.455821 -2.179630
-3.455821 -2.176580
-3.458154 -2.176580
-3.458154 -2.173550
-3.460507 -2.173550
-3.460507 -2.164579
-3.470112 -2.164579
-3.470112 -2.161626
-3.472564 -2.161626
-3.472564 -2.158693
-3.477531 -2.158693
-3.477531 -2.147141
-3.480048 -2.147141
-3.480048 -2.141471
-3.482586 -2.141471
-3.482586 -2.133092
-3.487732 -2.133092
-3.487732 -2.130333
-3.495628 -2.130333
-3.495628 -2.122149
-3.503748 -2.122149
-3.503748 -2.119453
-3.506507 -2.119453
-3.506507 -2.114106
-3.512106 -2.114106
-3.512106 -2.111455
-3.514947 -2.111455
-3.514947 -2.108818
-3.523646 -2.108818
-3.523646 -2.103589
-3.532619 -2.103589
-3.532619 -2.093300
-3.538764 -2.093300
-3.538764 -2.090762
-3.551469 -2.090762
-3.551469 -2.085726
-3.554737 -2.085726
-3.554737 -2.083228
-3.561388 -2.083228
-3.561388 -2.080743
-3.564774 -2.080743
-3.564774 -2.078271
-3.568202 -2.078271
-3.568202 -2.075811
-3.575184 -2.075811
-3.575184 -2.058934
-3.578742 -2.058934
-3.578742 -2.054218
-3.585997 -2.054218
-3.585997 -2.051877
-3.597246 -2.051877
-3.597246 -2.049547
-3.605006 -2.049547
-3.605006 -2.044921
-3.608969 -2.044921
-3.608969 -2.035797
-3.621211 -2.035797
-3.621211 -2.026840
-3.625415 -2.026840
-3.625415 -2.022422
-3.629684 -2.022422
-3.629684 -2.015867
-3.642903 -2.015867
-3.642903 -2.013702
-3.647455 -2.013702
-3.647455 -2.011545
-3.652084 -2.011545
-3.652084 -1.994623
-3.656792 -1.994623
-3.656792 -1.992548
-3.661582 -1.992548
-3.661582 -1.990481
-3.671424 -1.990481
-3.671424 -1.984330
-3.681634 -1.984330
-3.681634 -1.980271
-3.686886 -1.980271
-3.686886 -1.972249
-3.697707 -1.972249
-3.697707 -1.970264
-3.703284 -1.970264
-3.703284 -1.968286
-3.708979 -1.968286
-3.708979 -1.966315
-3.714796 -1.966315
-3.714796 -1.956577
-3.720742 -1.956577
-3.720742 -1.943247
-3.726823 -1.943247
-3.726823 -1.941370
-3.752628 -1.941370
-3.752628 -1.935782
-3.759489 -1.935782
-3.759489 -1.933932
-3.766531 -1.933932
-3.766531 -1.930253
-3.773765 -1.930253
-3.773765 -1.921168
-3.781203 -1.921168
-3.781203 -1.910471
-3.788855 -1.910471
-3.788855 -1.908709
-3.796736 -1.908709
-3.796736 -1.889710
-3.804860 -1.889710
-3.804860 -1.866474
-3.813244 -1.866474
-3.813244 -1.861624
-3.821904 -1.861624
-3.821904 -1.853637
-3.830861 -1.853637
-3.830861 -1.844205
-3.840136 -1.844205
-3.840136 -1.831880
-3.849753 -1.831880
-3.849753 -1.825820
-3.859741 -1.825820
-3.859741 -1.822815
-3.870129 -1.822815
-3.870129 -1.800786
-3.880952 -1.800786
-3.880952 -1.789385
-3.892250 -1.789385
-3.892250 -1.759179
-3.904067 -1.759179
-3.904067 -1.757844
-3.916457 -1.757844
-3.916457 -1.756511
-3.929478 -1.756511
-3.929478 -1.736891
-3.943201 -1.736891
-3.943201 -1.725433
-3.957711 -1.725433
-3.957711 -1.717918
-3.973104 -1.717918
-3.973104 -1.712961
-3.989500 -1.712961
-3.989500 -1.697137
-4.007045 -1.697137
-4.007045 -1.652050
-4.025917 -1.652050
-4.025917 -1.631249
-4.046342 -1.631249
-4.046342 -1.629101
-4.068608 -1.629101
-4.068608 -1.600801
-4.093095 -1.600801
-4.093095 -1.554393
-4.120313 -1.554393
-4.120313 -1.535622
-4.150974 -1.535622
-4.150974 -1.461321
-4.186116 -1.461321
-4.186116 -1.406447
-4.227337 -1.406447
-4.227337 -1.402633
-4.277294 -1.402633
-4.277294 -1.288046
-4.340925 -1.288046
-4.340925 -1.172268
-4.429186 -1.172268
-4.429186 -1.008836
-4.576443 -1.008836
-4.576443 -0.972583


==> female_det_data_raw.dat <==
pfa pmiss
1.524255 -3.686886
1.394954 -3.686886
1.394954 -3.506507
-0.903813 -3.506507
-0.903813 -3.397099
-0.997395 -3.397099
-0.997395 -3.317565
-1.087221 -3.317565
-1.087221 -3.254712
-1.462719 -3.254712
-1.462719 -3.202566
-1.539178 -3.202566
-1.539178 -3.157900
-1.567116 -3.157900
-1.567116 -3.118763
-1.601356 -3.118763
-1.601356 -3.083890
-1.606914 -3.083890
-1.606914 -3.052406
-1.638445 -3.052406
-1.638445 -3.023685
-1.731850 -3.023685
-1.731850 -2.997261
-1.760518 -2.997261
-1.760518 -2.972777
-1.890098 -2.972777
-1.890098 -2.949955
-1.929414 -2.949955
-1.929414 -2.928573
-1.991901 -2.928573
-1.991901 -2.908451
-2.019908 -2.908451
-2.019908 -2.889443
-2.022284 -2.889443
-2.022284 -2.871424
-2.043580 -2.871424
-2.043580 -2.854292
-2.234010 -2.854292
-2.234010 -2.837959
-2.238489 -2.837959
-2.238489 -2.822350
-2.245735 -2.822350
-2.245735 -2.807400
-2.257323 -2.807400
-2.257323 -2.793051
-2.265734 -2.793051
-2.265734 -2.779256
-2.266198 -2.779256
-2.266198 -2.765970
-2.289445 -2.765970
-2.289445 -2.753156
-2.289689 -2.753156
-2.289689 -2.740778
-2.326774 -2.740778
-2.326774 -2.728806
-2.332406 -2.728806
-2.332406 -2.717213
-2.367658 -2.717213
-2.367658 -2.705974
-2.373664 -2.705974
-2.373664 -2.695067
-2.376051 -2.695067
-2.376051 -2.684471
-2.413694 -2.684471
-2.413694 -2.674168
-2.431877 -2.674168
-2.431877 -2.664142
-2.432333 -2.664142
-2.432333 -2.654376
-2.444736 -2.654376
-2.444736 -2.644858
-2.448519 -2.644858
-2.448519 -2.635573
-2.451619 -2.635573
-2.451619 -2.626509
-2.460817 -2.626509
-2.460817 -2.617657
-2.473626 -2.617657
-2.473626 -2.609005
-2.480122 -2.609005
-2.480122 -2.600544
-2.493171 -2.600544
-2.493171 -2.592265
-2.495432 -2.592265
-2.495432 -2.584161
-2.496366 -2.584161
-2.496366 -2.576222
-2.517786 -2.576222
-2.517786 -2.568443
-2.529090 -2.568443
-2.529090 -2.560816
-2.532443 -2.560816
-2.532443 -2.553335
-2.535824 -2.553335
-2.535824 -2.545994
-2.563975 -2.545994
-2.563975 -2.538788
-2.573449 -2.538788
-2.573449 -2.531711
-2.575404 -2.531711
-2.575404 -2.524759
-2.606341 -2.524759
-2.606341 -2.517927
-2.619668 -2.517927
-2.619668 -2.511211
-2.619851 -2.511211
-2.619851 -2.504606
-2.630448 -2.504606
-2.630448 -2.498108
-2.634428 -2.498108
-2.634428 -2.491714
-2.661881 -2.491714
-2.661881 -2.485421
-2.670796 -2.485421
-2.670796 -2.479224
-2.677571 -2.479224
-2.677571 -2.473121
-2.687530 -2.473121
-2.687530 -2.467109
-2.700480 -2.467109
-2.700480 -2.461185
-2.700935 -2.461185
-2.700935 -2.455346
-2.717451 -2.455346
-2.717451 -2.449589
-2.721277 -2.449589
-2.721277 -2.443913
-2.723689 -2.443913
-2.723689 -2.438314
-2.744601 -2.438314
-2.744601 -2.432790
-2.752108 -2.432790
-2.752108 -2.427340
-2.756053 -2.427340
-2.756053 -2.421961
-2.765156 -2.421961
-2.765156 -2.416651
-2.777008 -2.416651
-2.777008 -2.411409
-2.780103 -2.411409
-2.780103 -2.406231
-2.790424 -2.406231
-2.790424 -2.401118
-2.795108 -2.401118
-2.795108 -2.396067
-2.814485 -2.396067
-2.814485 -2.391076
-2.819183 -2.391076
-2.819183 -2.381269
-2.819814 -2.381269
-2.819814 -2.376450
-2.820130 -2.376450
-2.820130 -2.371686
-2.823625 -2.371686
-2.823625 -2.366975
-2.834650 -2.366975
-2.834650 -2.362315
-2.841636 -2.362315
-2.841636 -2.357707
-2.842645 -2.357707
-2.842645 -2.353148
-2.869236 -2.353148
-2.869236 -2.348638
-2.869964 -2.348638
-2.869964 -2.344175
-2.875472 -2.344175
-2.875472 -2.339758
-2.881444 -2.339758
-2.881444 -2.335386
-2.883332 -2.335386
-2.883332 -2.331058
-2.885230 -2.331058
-2.885230 -2.326774
-2.886374 -2.326774
-2.886374 -2.322532
-2.898421 -2.322532
-2.898421 -2.318331
-2.904404 -2.318331
-2.904404 -2.310051
-2.904807 -2.310051
-2.904807 -2.305969
-2.905210 -2.305969
-2.905210 -2.301925
-2.909675 -2.301925
-2.909675 -2.297919
-2.915028 -2.297919
-2.915028 -2.293949
-2.916692 -2.293949
-2.916692 -2.290015
-2.917527 -2.290015
-2.917527 -2.286116
-2.919204 -2.286116
-2.919204 -2.282252
-2.920045 -2.282252
-2.920045 -2.278422
-2.922581 -2.278422
-2.922581 -2.274624
-2.923005 -2.274624
-2.923005 -2.267126
-2.926421 -2.267126
-2.926421 -2.263424
-2.926850 -2.263424
-2.926850 -2.259754
-2.934232 -2.259754
-2.934232 -2.256113
-2.944030 -2.256113
-2.944030 -2.252502
-2.948578 -2.252502
-2.948578 -2.248920
-2.951337 -2.248920
-2.951337 -2.245367
-2.957862 -2.245367
-2.957862 -2.241841
-2.981750 -2.241841
-2.981750 -2.234874
-2.982255 -2.234874
-2.982255 -2.231430
-2.989415 -2.231430
-2.989415 -2.224621
-2.989933 -2.224621
-2.989933 -2.221255
-2.991489 -2.221255
-2.991489 -2.217914
-2.996204 -2.217914
-2.996204 -2.214597
-2.998321 -2.214597
-2.998321 -2.211305
-3.010210 -2.211305
-3.010210 -2.208036
-3.015199 -2.208036
-3.015199 -2.204791
-3.018004 -2.204791
-3.018004 -2.201569
-3.020832 -2.201569
-3.020832 -2.198369
-3.022541 -2.198369
-3.022541 -2.192037
-3.027141 -2.192037
-3.027141 -2.188903
-3.040736 -2.188903
-3.040736 -2.185791
-3.041945 -2.185791
-3.041945 -2.182700
-3.051781 -2.182700
-3.051781 -2.179630
-3.054287 -2.179630
-3.054287 -2.176580
-3.056813 -2.176580
-3.056813 -2.173550
-3.058719 -2.173550
-3.058719 -2.170540
-3.061922 -2.170540
-3.061922 -2.167550
-3.064507 -2.167550
-3.064507 -2.161626
-3.087352 -2.161626
-3.087352 -2.158693
-3.089447 -2.158693
-3.089447 -2.155778
-3.090851 -2.155778
-3.090851 -2.152881
-3.092969 -2.152881
-3.092969 -2.147141
-3.099407 -2.147141
-3.099407 -2.144297
-3.105240 -2.144297
-3.105240 -2.141471
-3.114949 -2.141471
-3.114949 -2.138661
-3.115708 -2.138661
-3.115708 -2.133092
-3.121847 -2.133092
-3.121847 -2.130333
-3.128898 -2.130333
-3.128898 -2.127589
-3.134490 -2.127589
-3.134490 -2.124861
-3.145145 -2.124861
-3.145145 -2.122149
-3.147655 -2.122149
-3.147655 -2.119453
-3.149340 -2.119453
-3.149340 -2.116772
-3.160513 -2.116772
-3.160513 -2.108818
-3.164918 -2.108818
-3.164918 -2.106196
-3.174830 -2.106196
-3.174830 -2.100996
-3.180371 -2.100996
-3.180371 -2.098417
-3.181304 -2.098417
-3.181304 -2.095852
-3.189829 -2.095852
-3.189829 -2.090762
-3.190790 -2.090762
-3.190790 -2.085726
-3.192722 -2.085726
-3.192722 -2.080743
-3.194667 -2.080743
-3.194667 -2.078271
-3.195643 -2.078271
-3.195643 -2.073363
-3.197606 -2.073363
-3.197606 -2.070928
-3.201568 -2.070928
-3.201568 -2.068506
-3.205581 -2.068506
-3.205581 -2.066095
-3.208625 -2.066095
-3.208625 -2.061309
-3.211699 -2.061309
-3.211699 -2.056570
-3.212731 -2.056570
-3.212731 -2.054218
-3.216892 -2.054218
-3.216892 -2.049547
-3.217940 -2.049547
-3.217940 -2.047229
-3.222172 -2.047229
-3.222172 -2.044921
-3.223239 -2.044921
-3.223239 -2.042624
-3.230812 -2.042624
-3.230812 -2.040338
-3.234115 -2.040338
-3.234115 -2.038062
-3.235224 -2.038062
-3.235224 -2.033543
-3.236337 -2.033543
-3.236337 -2.031298
-3.238575 -2.031298
-3.238575 -2.029064
-3.244241 -2.029064
-3.244241 -2.026840
-3.245387 -2.026840
-3.245387 -2.022422
-3.246538 -2.022422
-3.246538 -2.015867
-3.253531 -2.015867
-3.253531 -2.007261
-3.257088 -2.007261
-3.257088 -2.005132
-3.269253 -2.005132
-3.269253 -2.003013
-3.271745 -2.003013
-3.271745 -2.000902
-3.272998 -2.000902
-3.272998 -1.998800
-3.274257 -1.998800
-3.274257 -1.996707
-3.275521 -1.996707
-3.275521 -1.994623
-3.283217 -1.994623
-3.283217 -1.990481
-3.284519 -1.990481
-3.284519 -1.988422
-3.289783 -1.988422
-3.289783 -1.986372
-3.296493 -1.986372
-3.296493 -1.984330
-3.300591 -1.984330
-3.300591 -1.982296
-3.304746 -1.982296
-3.304746 -1.980271
-3.306144 -1.980271
-3.306144 -1.976244
-3.311800 -1.976244
-3.311800 -1.974243
-3.316113 -1.974243
-3.316113 -1.970264
-3.321961 -1.970264
-3.321961 -1.964353
-3.329435 -1.964353
-3.329435 -1.962397
-3.337100 -1.962397
-3.337100 -1.960450
-3.344965 -1.960450
-3.344965 -1.958509
-3.346564 -1.958509
-3.346564 -1.956577
-3.349786 -1.956577
-3.349786 -1.954651
-3.351410 -1.954651
-3.351410 -1.950821
-3.356337 -1.950821
-3.356337 -1.948917
-3.359668 -1.948917
-3.359668 -1.947020
-3.363036 -1.947020
-3.363036 -1.945130
-3.366442 -1.945130
-3.366442 -1.941370
-3.375134 -1.941370
-3.375134 -1.939501
-3.376903 -1.939501
-3.376903 -1.937638
-3.380474 -1.937638
-3.380474 -1.935782
-3.385912 -1.935782
-3.385912 -1.933932
-3.387747 -1.933932
-3.387747 -1.932089
-3.389594 -1.932089
-3.389594 -1.930253
-3.391452 -1.930253
-3.391452 -1.928423
-3.395204 -1.928423
-3.395204 -1.921168
-3.399005 -1.921168
-3.399005 -1.919370
-3.406757 -1.919370
-3.406757 -1.917578
-3.408727 -1.917578
-3.408727 -1.915792
-3.410711 -1.915792
-3.410711 -1.914012
-3.412708 -1.914012
-3.412708 -1.908709
-3.414719 -1.908709
-3.414719 -1.905203
-3.416744 -1.905203
-3.416744 -1.899988
-3.424986 -1.899988
-3.424986 -1.896539
-3.427083 -1.896539
-3.427083 -1.893113
-3.429196 -1.893113
-3.429196 -1.891409
-3.433467 -1.891409
-3.433467 -1.889710
-3.435627 -1.889710
-3.435627 -1.888016
-3.437803 -1.888016
-3.437803 -1.886327
-3.442204 -1.886327
-3.442204 -1.884644
-3.448932 -1.884644
-3.448932 -1.881294
-3.458154 -1.881294
-3.458154 -1.879627
-3.460507 -1.879627
-3.460507 -1.877965
-3.462878 -1.877965
-3.462878 -1.876308
-3.465269 -1.876308
-3.465269 -1.869732
-3.485148 -1.869732
-3.485148 -1.866474
-3.490340 -1.866474
-3.490340 -1.863236
-3.498309 -1.863236
-3.498309 -1.855225
-3.501016 -1.855225
-3.501016 -1.848900
-3.503748 -1.848900
-3.503748 -1.847331
-3.506507 -1.847331
-3.506507 -1.839550
-3.526606 -1.839550
-3.526606 -1.834935
-3.529597 -1.834935
-3.529597 -1.833405
-3.532619 -1.833405
-3.532619 -1.831880
-3.535675 -1.831880
-3.535675 -1.822815
-3.538764 -1.822815
-3.538764 -1.818338
-3.545045 -1.818338
-3.545045 -1.802227
-3.561388 -1.802227
-3.561388 -1.796483
-3.571671 -1.796483
-3.571671 -1.795056
-3.575184 -1.795056
-3.575184 -1.790798
-3.578742 -1.790798
-3.578742 -1.789385
-3.582346 -1.789385
-3.582346 -1.780985
-3.585997 -1.780985
-3.585997 -1.779597
-3.597246 -1.779597
-3.597246 -1.776832
-3.605006 -1.776832
-3.605006 -1.768616
-3.612990 -1.768616
-3.612990 -1.764552
-3.629684 -1.764552
-3.629684 -1.761859
-3.634020 -1.761859
-3.634020 -1.752533
-3.638426 -1.752533
-3.638426 -1.749896
-3.642903 -1.749896
-3.642903 -1.744659
-3.647455 -1.744659
-3.647455 -1.738179
-3.656792 -1.738179
-3.656792 -1.734325
-3.661582 -1.734325
-3.661582 -1.731771
-3.666459 -1.731771
-3.666459 -1.709271
-3.671424 -1.709271
-3.671424 -1.704387
-3.681634 -1.704387
-3.681634 -1.691162
-3.686886 -1.691162
-3.686886 -1.689974
-3.692243 -1.689974
-3.692243 -1.681726
-3.697707 -1.681726
-3.697707 -1.670137
-3.714796 -1.670137
-3.714796 -1.668991
-3.720742 -1.668991
-3.720742 -1.663291
-3.726823 -1.663291
-3.726823 -1.656521
-3.739414 -1.656521
-3.739414 -1.653164
-3.745939 -1.653164
-3.745939 -1.649826
-3.752628 -1.649826
-3.752628 -1.645404
-3.759489 -1.645404
-3.759489 -1.631249
-3.773765 -1.631249
-3.773765 -1.630174
-3.781203 -1.630174
-3.781203 -1.628029
-3.788855 -1.628029
-3.788855 -1.619523
-3.796736 -1.619523
-3.796736 -1.612175
-3.804860 -1.612175
-3.804860 -1.605945
-3.813244 -1.605945
-3.813244 -1.580635
-3.821904 -1.580635
-3.821904 -1.551542
-3.830861 -1.551542
-3.830861 -1.543065
-3.840136 -1.543065
-3.840136 -1.535622
-3.849753 -1.535622
-3.849753 -1.525525
-3.859741 -1.525525
-3.859741 -1.511110
-3.870129 -1.511110
-3.870129 -1.508442
-3.880952 -1.508442
-3.880952 -1.499625
-3.892250 -1.499625
-3.892250 -1.488334
-3.904067 -1.488334
-3.904067 -1.485755
-3.916457 -1.485755
-3.916457 -1.480627
-3.929478 -1.480627
-3.929478 -1.475537
-3.943201 -1.475537
-3.943201 -1.453095
-3.957711 -1.453095
-3.957711 -1.448205
-3.973104 -1.448205
-3.973104 -1.440936
-3.989500 -1.440936
-3.989500 -1.424264
-4.007045 -1.424264
-4.007045 -1.397326
-4.025917 -1.397326
-4.025917 -1.379425
-4.046342 -1.379425
-4.046342 -1.339289
-4.068608 -1.339289
-4.068608 -1.310546
-4.093095 -1.310546
-4.093095 -1.273188
-4.150974 -1.273188
-4.150974 -1.245522
-4.186116 -1.245522
-4.186116 -1.202203
-4.227337 -1.202203
-4.227337 -1.140071
-4.277294 -1.140071
-4.277294 -1.062840
-4.340925 -1.062840
-4.340925 -1.002702
-4.429186 -1.002702
-4.429186 -0.945989
-4.576443 -0.945989
-4.576443 -0.760059


==> female_det_data_zt2.dat <==
pfa pmiss
0.230112 -3.686886
-0.138625 -3.686886
-0.138625 -3.506507
-2.058441 -3.506507
-2.058441 -3.397099
-2.079969 -3.397099
-2.079969 -3.317565
-2.191644 -3.317565
-2.191644 -3.254712
-2.266430 -3.254712
-2.266430 -3.202566
-2.357516 -3.202566
-2.357516 -3.157900
-2.463396 -3.157900
-2.463396 -3.118763
-2.469478 -3.118763
-2.469478 -3.083890
-2.534792 -3.083890
-2.534792 -3.052406
-2.565087 -3.052406
-2.565087 -3.023685
-2.569728 -3.023685
-2.569728 -2.997261
-2.591073 -2.997261
-2.591073 -2.972777
-2.601941 -2.972777
-2.601941 -2.949955
-2.603695 -2.949955
-2.603695 -2.928573
-2.609183 -2.928573
-2.609183 -2.908451
-2.666001 -2.908451
-2.666001 -2.889443
-2.681436 -2.889443
-2.681436 -2.871424
-2.683819 -2.871424
-2.683819 -2.854292
-2.686435 -2.854292
-2.686435 -2.837959
-2.698441 -2.837959
-2.698441 -2.822350
-2.705974 -2.822350
-2.705974 -2.807400
-2.731021 -2.807400
-2.731021 -2.793051
-2.742302 -2.793051
-2.742302 -2.779256
-2.773383 -2.779256
-2.773383 -2.765970
-2.778411 -2.765970
-2.778411 -2.753156
-2.784082 -2.753156
-2.784082 -2.740778
-2.829744 -2.740778
-2.829744 -2.728806
-2.830069 -2.728806
-2.830069 -2.717213
-2.836963 -2.717213
-2.836963 -2.705974
-2.839292 -2.705974
-2.839292 -2.695067
-2.856038 -2.695067
-2.856038 -2.684471
-2.860619 -2.684471
-2.860619 -2.674168
-2.867423 -2.674168
-2.867423 -2.654376
-2.871059 -2.654376
-2.871059 -2.644858
-2.879193 -2.644858
-2.879193 -2.635573
-2.919204 -2.635573
-2.919204 -2.626509
-2.923005 -2.626509
-2.923005 -2.617657
-2.927710 -2.617657
-2.927710 -2.609005
-2.928573 -2.609005
-2.928573 -2.600544
-2.958805 -2.600544
-2.958805 -2.592265
-2.964997 -2.592265
-2.964997 -2.584161
-2.965959 -2.584161
-2.965959 -2.576222
-2.967409 -2.576222
-2.967409 -2.568443
-2.969351 -2.568443
-2.969351 -2.560816
-2.996204 -2.560816
-2.996204 -2.553335
-2.998321 -2.553335
-2.998321 -2.545994
-3.040736 -2.545994
-3.040736 -2.538788
-3.044987 -2.538788
-3.044987 -2.531711
-3.055547 -2.531711
-3.055547 -2.524759
-3.071724 -2.524759
-3.071724 -2.517927
-3.082515 -2.517927
-3.082515 -2.511211
-3.083890 -2.511211
-3.083890 -2.504606
-3.088747 -2.504606
-3.088747 -2.498108
-3.107455 -2.498108
-3.107455 -2.485421
-3.111180 -2.485421
-3.111180 -2.479224
-3.114949 -2.479224
-3.114949 -2.473121
-3.124962 -2.473121
-3.124962 -2.467109
-3.137731 -2.467109
-3.137731 -2.461185
-3.143482 -2.461185
-3.143482 -2.449589
-3.144313 -2.449589
-3.144313 -2.443913
-3.146816 -2.443913
-3.146816 -2.438314
-3.147655 -2.438314
-3.147655 -2.432790
-3.151884 -2.432790
-3.151884 -2.427340
-3.153591 -2.427340
-3.153591 -2.421961
-3.155307 -2.421961
-3.155307 -2.416651
-3.164032 -2.416651
-3.164032 -2.411409
-3.174830 -2.411409
-3.174830 -2.406231
-3.176666 -2.406231
-3.176666 -2.401118
-3.190790 -2.401118
-3.190790 -2.391076
-3.191755 -2.391076
-3.191755 -2.381269
-3.216892 -2.381269
-3.216892 -2.376450
-3.221108 -2.376450
-3.221108 -2.371686
-3.224309 -2.371686
-3.224309 -2.362315
-3.230812 -2.362315
-3.230812 -2.357707
-3.231909 -2.357707
-3.231909 -2.353148
-3.248851 -2.353148
-3.248851 -2.348638
-3.254712 -2.348638
-3.254712 -2.344175
-3.264329 -2.344175
-3.264329 -2.339758
-3.265552 -2.339758
-3.265552 -2.335386
-3.270496 -2.335386
-3.270496 -2.331058
-3.276790 -2.331058
-3.276790 -2.326774
-3.292449 -2.326774
-3.292449 -2.314171
-3.296493 -2.314171
-3.296493 -2.310051
-3.300591 -2.310051
-3.300591 -2.305969
-3.303355 -2.305969
-3.303355 -2.301925
-3.313231 -2.301925
-3.313231 -2.286116
-3.316113 -2.286116
-3.316113 -2.282252
-3.317565 -2.282252
-3.317565 -2.278422
-3.326423 -2.278422
-3.326423 -2.274624
-3.327925 -2.274624
-3.327925 -2.267126
-3.329435 -2.267126
-3.329435 -2.263424
-3.330952 -2.263424
-3.330952 -2.259754
-3.340221 -2.259754
-3.340221 -2.256113
-3.346564 -2.256113
-3.346564 -2.248920
-3.354686 -2.248920
-3.354686 -2.238344
-3.364734 -2.238344
-3.364734 -2.228012
-3.366442 -2.228012
-3.366442 -2.217914
-3.369888 -2.217914
-3.369888 -2.211305
-3.373375 -2.211305
-3.373375 -2.204791
-3.375134 -2.204791
-3.375134 -2.201569
-3.382276 -2.201569
-3.382276 -2.192037
-3.387747 -2.192037
-3.387747 -2.188903
-3.395204 -2.188903
-3.395204 -2.185791
-3.399005 -2.185791
-3.399005 -2.182700
-3.404800 -2.182700
-3.404800 -2.176580
-3.406757 -2.176580
-3.406757 -2.170540
-3.408727 -2.170540
-3.408727 -2.167550
-3.420836 -2.167550
-3.420836 -2.158693
-3.429196 -2.158693
-3.429196 -2.155778
-3.437803 -2.155778
-3.437803 -2.150002
-3.439995 -2.150002
-3.439995 -2.144297
-3.442204 -2.144297
-3.442204 -2.141471
-3.444429 -2.141471
-3.444429 -2.133092
-3.451211 -2.133092
-3.451211 -2.124861
-3.455821 -2.124861
-3.455821 -2.122149
-3.458154 -2.122149
-3.458154 -2.119453
-3.460507 -2.119453
-3.460507 -2.116772
-3.462878 -2.116772
-3.462878 -2.108818
-3.467680 -2.108818
-3.467680 -2.106196
-3.480048 -2.106196
-3.480048 -2.103589
-3.482586 -2.103589
-3.482586 -2.100996
-3.487732 -2.100996
-3.487732 -2.098417
-3.490340 -2.098417
-3.490340 -2.095852
-3.495628 -2.095852
-3.495628 -2.093300
-3.498309 -2.093300
-3.498309 -2.090762
-3.501016 -2.090762
-3.501016 -2.070928
-3.503748 -2.070928
-3.503748 -2.066095
-3.506507 -2.066095
-3.506507 -2.063696
-3.509293 -2.063696
-3.509293 -2.056570
-3.523646 -2.056570
-3.523646 -2.054218
-3.526606 -2.054218
-3.526606 -2.047229
-3.529597 -2.047229
-3.529597 -2.042624
-3.535675 -2.042624
-3.535675 -2.040338
-3.541887 -2.040338
-3.541887 -2.033543
-3.545045 -2.033543
-3.545045 -2.022422
-3.551469 -2.022422
-3.551469 -2.018043
-3.554737 -2.018043
-3.554737 -2.013702
-3.558043 -2.013702
-3.558043 -2.011545
-3.561388 -2.011545
-3.561388 -2.009398
-3.564774 -2.009398
-3.564774 -2.005132
-3.568202 -2.005132
-3.568202 -2.000902
-3.582346 -2.000902
-3.582346 -1.994623
-3.585997 -1.994623
-3.585997 -1.988422
-3.593446 -1.988422
-3.593446 -1.982296
-3.597246 -1.982296
-3.597246 -1.960450
-3.605006 -1.960450
-3.605006 -1.954651
-3.612990 -1.954651
-3.612990 -1.952732
-3.617070 -1.952732
-3.617070 -1.948917
-3.629684 -1.948917
-3.629684 -1.943247
-3.634020 -1.943247
-3.634020 -1.928423
-3.638426 -1.928423
-3.638426 -1.926600
-3.642903 -1.926600
-3.642903 -1.922972
-3.647455 -1.922972
-3.647455 -1.912238
-3.656792 -1.912238
-3.656792 -1.884644
-3.666459 -1.884644
-3.666459 -1.882967
-3.671424 -1.882967
-3.671424 -1.861624
-3.676481 -1.861624
-3.676481 -1.860017
-3.686886 -1.860017
-3.686886 -1.841098
-3.692243 -1.841098
-3.692243 -1.836469
-3.697707 -1.836469
-3.697707 -1.827328
-3.703284 -1.827328
-3.703284 -1.822815
-3.714796 -1.822815
-3.714796 -1.818338
-3.720742 -1.818338
-3.720742 -1.812425
-3.726823 -1.812425
-3.726823 -1.806575
-3.733045 -1.806575
-3.733045 -1.800786
-3.739414 -1.800786
-3.739414 -1.797914
-3.745939 -1.797914
-3.745939 -1.785170
-3.752628 -1.785170
-3.752628 -1.779597
-3.759489 -1.779597
-3.759489 -1.775454
-3.766531 -1.775454
-3.766531 -1.772709
-3.773765 -1.772709
-3.773765 -1.761859
-3.781203 -1.761859
-3.781203 -1.748582
-3.788855 -1.748582
-3.788855 -1.735607
-3.796736 -1.735607
-3.796736 -1.729227
-3.804860 -1.729227
-3.804860 -1.706824
-3.813244 -1.706824
-3.813244 -1.694739
-3.821904 -1.694739
-3.821904 -1.693544
-3.830861 -1.693544
-3.830861 -1.673590
-3.840136 -1.673590
-3.840136 -1.655400
-3.849753 -1.655400
-3.849753 -1.654281
-3.859741 -1.654281
-3.859741 -1.646507
-3.870129 -1.646507
-3.870129 -1.644304
-3.880952 -1.644304
-3.880952 -1.617414
-3.892250 -1.617414
-3.892250 -1.571767
-3.904067 -1.571767
-3.904067 -1.568838
-3.916457 -1.568838
-3.916457 -1.553441
-3.943201 -1.553441
-3.943201 -1.537475
-3.957711 -1.537475
-3.957711 -1.512894
-3.973104 -1.512894
-3.973104 -1.502257
-3.989500 -1.502257
-3.989500 -1.492654
-4.007045 -1.492654
-4.007045 -1.395817
-4.025917 -1.395817
-4.025917 -1.386086
-4.046342 -1.386086
-4.046342 -1.374286
-4.068608 -1.374286
-4.068608 -1.311890
-4.093095 -1.311890
-4.093095 -1.272549
-4.120313 -1.272549
-4.120313 -1.244287
-4.150974 -1.244287
-4.150974 -1.164385
-4.186116 -1.164385
-4.186116 -1.158243
-4.227337 -1.158243
-4.227337 -1.110596
-4.277294 -1.110596
-4.277294 -0.870350
-4.340925 -0.870350
-4.340925 -0.790805
-4.429186 -0.790805
-4.429186 -0.620280
-4.576443 -0.620280
-4.576443 -0.618212


==> male_det_data_new1d.dat <==
pfa pmiss
-0.288671 -3.725397
-0.573222 -3.725397
-0.573222 -3.546749
-0.734029 -3.546749
-0.734029 -3.438464
-0.771564 -3.438464
-0.771564 -3.359785
-0.915103 -3.359785
-0.915103 -3.297632
-0.926768 -3.297632
-0.926768 -3.246083
-0.985139 -3.246083
-0.985139 -3.201940
-1.139272 -3.201940
-1.139272 -3.163272
-1.189766 -3.163272
-1.189766 -3.128825
-1.209248 -3.128825
-1.209248 -3.097732
-1.232765 -3.097732
-1.232765 -3.069373
-1.256484 -3.069373
-1.256484 -3.043287
-1.420605 -3.043287
-1.420605 -3.019120
-1.421707 -3.019120
-1.421707 -2.996597
-1.433070 -2.996597
-1.433070 -2.975500
-1.475305 -2.975500
-1.475305 -2.955648
-1.483283 -2.955648
-1.483283 -2.936898
-1.509597 -2.936898
-1.509597 -2.919126
-1.517845 -2.919126
-1.517845 -2.902231
-1.591444 -2.902231
-1.591444 -2.886126
-1.633875 -2.886126
-1.633875 -2.870737
-1.649290 -2.870737
-1.649290 -2.855999
-1.686521 -2.855999
-1.686521 -2.841856
-1.700862 -2.841856
-1.700862 -2.828259
-1.705348 -2.828259
-1.705348 -2.815167
-1.732695 -2.815167
-1.732695 -2.802539
-1.734146 -2.802539
-1.734146 -2.790344
-1.778606 -2.790344
-1.778606 -2.778550
-1.796331 -2.778550
-1.796331 -2.767130
-1.811477 -2.767130
-1.811477 -2.756060
-1.820718 -2.756060
-1.820718 -2.745317
-1.834819 -2.745317
-1.834819 -2.734883
-1.885035 -2.734883
-1.885035 -2.724738
-1.895034 -2.724738
-1.895034 -2.714866
-1.924692 -2.714866
-1.924692 -2.705251
-1.926085 -2.705251
-1.926085 -2.695881
-1.945495 -2.695881
-1.945495 -2.686741
-1.956532 -2.686741
-1.956532 -2.677820
-1.968841 -2.677820
-1.968841 -2.669108
-1.995480 -2.669108
-1.995480 -2.660593
-2.024022 -2.660593
-2.024022 -2.652267
-2.035527 -2.652267
-2.035527 -2.644121
-2.046422 -2.644121
-2.046422 -2.636147
-2.076487 -2.636147
-2.076487 -2.628337
-2.079512 -2.628337
-2.079512 -2.620684
-2.082403 -2.620684
-2.082403 -2.613182
-2.084583 -2.613182
-2.084583 -2.605824
-2.119606 -2.605824
-2.119606 -2.598604
-2.121011 -2.598604
-2.121011 -2.591517
-2.136705 -2.591517
-2.136705 -2.584558
-2.143645 -2.584558
-2.143645 -2.577722
-2.152589 -2.577722
-2.152589 -2.571004
-2.154008 -2.571004
-2.154008 -2.564401
-2.157171 -2.564401
-2.157171 -2.557907
-2.157395 -2.557907
-2.157395 -2.551520
-2.171750 -2.551520
-2.171750 -2.545235
-2.176341 -2.545235
-2.176341 -2.539048
-2.180273 -2.539048
-2.180273 -2.532958
-2.187665 -2.532958
-2.187665 -2.526960
-2.208034 -2.526960
-2.208034 -2.521052
-2.214829 -2.521052
-2.214829 -2.515230
-2.240392 -2.515230
-2.240392 -2.509492
-2.244600 -2.509492
-2.244600 -2.503836
-2.253191 -2.503836
-2.253191 -2.498259
-2.262120 -2.498259
-2.262120 -2.492758
-2.270487 -2.492758
-2.270487 -2.487332
-2.284913 -2.487332
-2.284913 -2.481978
-2.304525 -2.481978
-2.304525 -2.476695
-2.320596 -2.476695
-2.320596 -2.471479
-2.322664 -2.471479
-2.322664 -2.466330
-2.324806 -2.466330
-2.324806 -2.461246
-2.332623 -2.461246
-2.332623 -2.456224
-2.343839 -2.456224
-2.343839 -2.451264
-2.346776 -2.451264
-2.346776 -2.446363
-2.348905 -2.446363
-2.348905 -2.441520
-2.350769 -2.441520
-2.350769 -2.436734
-2.353475 -2.436734
-2.353475 -2.432003
-2.359292 -2.432003
-2.359292 -2.427325
-2.378272 -2.427325
-2.378272 -2.422701
-2.379529 -2.422701
-2.379529 -2.418127
-2.381458 -2.418127
-2.381458 -2.413604
-2.393224 -2.413604
-2.393224 -2.409129
-2.396758 -2.409129
-2.396758 -2.404702
-2.415859 -2.404702
-2.415859 -2.400322
-2.421389 -2.400322
-2.421389 -2.395987
-2.434192 -2.395987
-2.434192 -2.391697
-2.441348 -2.391697
-2.441348 -2.387451
-2.445147 -2.387451
-2.445147 -2.383247
-2.454091 -2.383247
-2.454091 -2.379085
-2.468437 -2.379085
-2.468437 -2.374963
-2.470832 -2.374963
-2.470832 -2.370882
-2.471664 -2.370882
-2.471664 -2.366839
-2.475478 -2.366839
-2.475478 -2.362835
-2.483596 -2.362835
-2.483596 -2.358869
-2.484933 -2.358869
-2.484933 -2.354939
-2.497962 -2.354939
-2.497962 -2.351045
-2.514611 -2.351045
-2.514611 -2.347187
-2.519693 -2.347187
-2.519693 -2.343363
-2.543014 -2.343363
-2.543014 -2.339574
-2.543679 -2.339574
-2.543679 -2.335817
-2.561837 -2.335817
-2.561837 -2.332093
-2.567689 -2.332093
-2.567689 -2.328401
-2.571957 -2.328401
-2.571957 -2.324741
-2.580028 -2.324741
-2.580028 -2.321112
-2.586534 -2.321112
-2.586534 -2.317513
-2.588146 -2.317513
-2.588146 -2.313943
-2.598093 -2.313943
-2.598093 -2.310403
-2.601167 -2.310403
-2.601167 -2.306892
-2.611593 -2.306892
-2.611593 -2.303409
-2.611725 -2.303409
-2.611725 -2.299953
-2.619064 -2.299953
-2.619064 -2.296525
-2.633619 -2.296525
-2.633619 -2.293124
-2.635725 -2.293124
-2.635725 -2.286400
-2.638408 -2.286400
-2.638408 -2.283076
-2.653151 -2.283076
-2.653151 -2.279777
-2.655813 -2.279777
-2.655813 -2.276503
-2.657002 -2.276503
-2.657002 -2.273253
-2.665283 -2.273253
-2.665283 -2.270027
-2.667573 -2.270027
-2.667573 -2.263645
-2.669723 -2.263645
-2.669723 -2.260488
-2.672506 -2.260488
-2.672506 -2.257354
-2.682413 -2.257354
-2.682413 -2.254242
-2.684170 -2.254242
-2.684170 -2.248082
-2.689005 -2.248082
-2.689005 -2.245033
-2.690956 -2.245033
-2.690956 -2.242006
-2.693410 -2.242006
-2.693410 -2.238999
-2.696211 -2.238999
-2.696211 -2.236012
-2.697371 -2.236012
-2.697371 -2.233044
-2.697703 -2.233044
-2.697703 -2.230097
-2.698201 -2.230097
-2.698201 -2.227168
-2.703561 -2.227168
-2.703561 -2.224259
-2.708999 -2.224259
-2.708999 -2.221368
-2.715911 -2.221368
-2.715911 -2.218496
-2.718361 -2.218496
-2.718361 -2.215641
-2.719592 -2.215641
-2.719592 -2.212805
-2.719945 -2.212805
-2.719945 -2.209987
-2.722600 -2.209987
-2.722600 -2.207186
-2.738575 -2.207186
-2.738575 -2.204402
-2.750265 -2.204402
-2.750265 -2.201635
-2.757230 -2.201635
-2.757230 -2.198885
-2.757425 -2.198885
-2.757425 -2.196151
-2.757620 -2.196151
-2.757620 -2.193434
-2.761750 -2.193434
-2.761750 -2.190733
-2.764330 -2.190733
-2.764330 -2.188047
-2.770356 -2.188047
-2.770356 -2.185378
-2.772591 -2.185378
-2.772591 -2.182724
-2.776072 -2.182724
-2.776072 -2.180085
-2.783347 -2.180085
-2.783347 -2.177461
-2.785453 -2.177461
-2.785453 -2.174852
-2.791201 -2.174852
-2.791201 -2.172258
-2.807222 -2.172258
-2.807222 -2.169679
-2.809248 -2.169679
-2.809248 -2.167113
-2.816316 -2.167113
-2.816316 -2.164562
-2.818163 -2.164562
-2.818163 -2.162025
-2.818395 -2.162025
-2.818395 -2.159502
-2.820253 -2.159502
-2.820253 -2.156993
-2.823293 -2.156993
-2.823293 -2.154497
-2.825413 -2.154497
-2.825413 -2.152014
-2.827783 -2.152014
-2.827783 -2.149544
-2.835235 -2.149544
-2.835235 -2.147088
-2.838162 -2.147088
-2.838162 -2.144645
-2.841114 -2.144645
-2.841114 -2.142214
-2.841361 -2.142214
-2.841361 -2.139796
-2.847596 -2.139796
-2.847596 -2.137390
-2.848351 -2.137390
-2.848351 -2.134996
-2.860146 -2.134996
-2.860146 -2.132615
-2.860930 -2.132615
-2.860930 -2.130246
-2.862239 -2.130246
-2.862239 -2.127888
-2.876428 -2.127888
-2.876428 -2.123209
-2.878346 -2.123209
-2.878346 -2.120886
-2.883049 -2.120886
-2.883049 -2.118575
-2.884444 -2.118575
-2.884444 -2.116276
-2.885845 -2.116276
-2.885845 -2.113987
-2.886407 -2.113987
-2.886407 -2.111709
-2.887534 -2.111709
-2.887534 -2.109443
-2.888665 -2.109443
-2.888665 -2.107187
-2.909371 -2.107187
-2.909371 -2.104941
-2.910877 -2.104941
-2.910877 -2.102707
-2.912997 -2.102707
-2.912997 -2.098268
-2.914519 -2.098268
-2.914519 -2.096065
-2.915741 -2.096065
-2.915741 -2.093871
-2.916048 -2.093871
-2.916048 -2.091688
-2.919126 -2.091688
-2.919126 -2.087350
-2.922233 -2.087350
-2.922233 -2.085196
-2.923797 -2.085196
-2.923797 -2.083052
-2.924424 -2.083052
-2.924424 -2.080917
-2.928850 -2.080917
-2.928850 -2.076676
-2.931084 -2.076676
-2.931084 -2.074569
-2.934625 -2.074569
-2.934625 -2.072471
-2.935597 -2.072471
-2.935597 -2.070383
-2.940500 -2.070383
-2.940500 -2.068303
-2.945809 -2.068303
-2.945809 -2.064170
-2.951542 -2.064170
-2.951542 -2.062117
-2.957720 -2.062117
-2.957720 -2.058037
-2.959457 -2.058037
-2.959457 -2.056010
-2.962605 -2.056010
-2.962605 -2.053991
-2.968275 -2.053991
-2.968275 -2.051980
-2.970786 -2.051980
-2.970786 -2.049978
-2.971146 -2.049978
-2.971146 -2.047983
-2.972229 -2.047983
-2.972229 -2.045997
-2.972953 -2.045997
-2.972953 -2.044019
-2.976597 -2.044019
-2.976597 -2.042049
-2.977330 -2.042049
-2.977330 -2.040087
-2.981765 -2.040087
-2.981765 -2.038133
-2.988529 -2.038133
-2.988529 -2.036186
-2.989670 -2.036186
-2.989670 -2.034247
-2.990433 -2.034247
-2.990433 -2.032316
-2.992347 -2.032316
-2.992347 -2.030392
-2.994272 -2.030392
-2.994272 -2.028476
-3.004069 -2.028476
-3.004069 -2.026567
-3.006064 -2.026567
-3.006064 -2.024666
-3.008473 -2.024666
-3.008473 -2.022771
-3.011713 -2.022771
-3.011713 -2.020884
-3.020789 -2.020884
-3.020789 -2.019005
-3.024574 -2.019005
-3.024574 -2.017132
-3.028404 -2.017132
-3.028404 -2.015266
-3.030982 -2.015266
-3.030982 -2.013408
-3.033146 -2.013408
-3.033146 -2.011556
-3.033580 -2.011556
-3.033580 -2.009711
-3.037077 -2.009711
-3.037077 -2.007873
-3.040611 -2.007873
-3.040611 -2.006042
-3.041946 -2.006042
-3.041946 -2.004217
-3.042839 -2.004217
-3.042839 -1.998783
-3.047341 -1.998783
-3.047341 -1.996985
-3.047795 -1.996985
-3.047795 -1.993407
-3.048249 -1.993407
-3.048249 -1.991628
-3.049160 -1.991628
-3.049160 -1.989855
-3.050988 -1.989855
-3.050988 -1.988089
-3.054676 -1.988089
-3.054676 -1.986328
-3.056070 -1.986328
-3.056070 -1.984574
-3.058875 -1.984574
-3.058875 -1.982826
-3.060287 -1.982826
-3.060287 -1.979347
-3.065516 -1.979347
-3.065516 -1.977617
-3.066476 -1.977617
-3.066476 -1.975893
-3.072296 -1.975893
-3.072296 -1.974174
-3.073276 -1.974174
-3.073276 -1.972462
-3.074751 -1.972462
-3.074751 -1.969053
-3.076234 -1.969053
-3.076234 -1.967358
-3.079719 -1.967358
-3.079719 -1.963984
-3.082737 -1.963984
-3.082737 -1.962305
-3.087829 -1.962305
-3.087829 -1.960632
-3.089373 -1.960632
-3.089373 -1.958964
-3.094572 -1.958964
-3.094572 -1.957302
-3.096148 -1.957302
-3.096148 -1.955645
-3.096675 -1.955645
-3.096675 -1.950706
-3.097732 -1.950706
-3.097732 -1.949070
-3.099856 -1.949070
-3.099856 -1.945814
-3.100389 -1.945814
-3.100389 -1.942579
-3.100923 -1.942579
-3.100923 -1.939363
-3.103607 -1.939363
-3.103607 -1.937763
-3.112348 -1.937763
-3.112348 -1.936168
-3.114571 -1.936168
-3.114571 -1.932992
-3.115688 -1.932992
-3.115688 -1.931412
-3.116809 -1.931412
-3.116809 -1.923581
-3.117934 -1.923581
-3.117934 -1.922028
-3.119629 -1.922028
-3.119629 -1.918938
-3.122475 -1.918938
-3.122475 -1.917399
-3.130579 -1.917399
-3.130579 -1.915866
-3.132342 -1.915866
-3.132342 -1.914336
-3.133523 -1.914336
-3.133523 -1.912811
-3.135303 -1.912811
-3.135303 -1.911291
-3.137093 -1.911291
-3.137093 -1.908263
-3.138292 -1.908263
-3.138292 -1.906755
-3.138893 -1.906755
-3.138893 -1.905252
-3.140099 -1.905252
-3.140099 -1.903754
-3.140704 -1.903754
-3.140704 -1.900769
-3.144356 -1.900769
-3.144356 -1.897801
-3.146197 -1.897801
-3.146197 -1.896323
-3.147431 -1.896323
-3.147431 -1.894850
-3.148050 -1.894850
-3.148050 -1.893380
-3.149291 -1.893380
-3.149291 -1.891915
-3.151787 -1.891915
-3.151787 -1.890453
-3.154936 -1.890453
-3.154936 -1.887543
-3.161976 -1.887543
-3.161976 -1.886093
-3.163272 -1.886093
-3.163272 -1.883207
-3.165228 -1.883207
-3.165228 -1.881769
-3.168514 -1.881769
-3.168514 -1.880335
-3.171835 -1.880335
-3.171835 -1.878905
-3.174516 -1.878905
-3.174516 -1.877479
-3.175191 -1.877479
-3.175191 -1.876057
-3.178583 -1.876057
-3.178583 -1.874639
-3.179266 -1.874639
-3.179266 -1.873224
-3.180636 -1.873224
-3.180636 -1.871813
-3.184782 -1.871813
-3.184782 -1.870406
-3.188280 -1.870406
-3.188280 -1.869003
-3.189690 -1.869003
-3.189690 -1.867603
-3.191107 -1.867603
-3.191107 -1.864814
-3.192530 -1.864814
-3.192530 -1.863425
-3.196838 -1.863425
-3.196838 -1.862040
-3.198287 -1.862040
-3.198287 -1.860658
-3.199014 -1.860658
-3.199014 -1.857905
-3.204152 -1.857905
-3.204152 -1.853802
-3.204893 -1.853802
-3.204893 -1.852441
-3.205636 -1.852441
-3.205636 -1.851083
-3.208625 -1.851083
-3.208625 -1.849729
-3.210130 -1.849729
-3.210130 -1.847031
-3.220095 -1.847031
-3.220095 -1.845687
-3.224805 -1.845687
-3.224805 -1.843010
-3.231197 -1.843010
-3.231197 -1.840345
-3.232816 -1.840345
-3.232816 -1.837693
-3.233629 -1.837693
-3.233629 -1.836372
-3.234444 -1.836372
-3.234444 -1.835054
-3.244393 -1.835054
-3.244393 -1.833740
-3.249491 -1.833740
-3.249491 -1.832428
-3.250349 -1.832428
-3.250349 -1.828512
-3.256422 -1.828512
-3.256422 -1.827213
-3.262618 -1.827213
-3.262618 -1.825917
-3.263513 -1.825917
-3.263513 -1.824624
-3.264411 -1.824624
-3.264411 -1.822048
-3.266215 -1.822048
-3.266215 -1.819483
-3.267121 -1.819483
-3.267121 -1.818205
-3.268030 -1.818205
-3.268030 -1.815658
-3.274467 -1.815658
-3.274467 -1.814389
-3.275398 -1.814389
-3.275398 -1.811860
-3.276332 -1.811860
-3.276332 -1.810600
-3.277268 -1.810600
-3.277268 -1.809342
-3.278208 -1.809342
-3.278208 -1.808088
-3.281044 -1.808088
-3.281044 -1.806836
-3.281995 -1.806836
-3.281995 -1.801857
-3.283906 -1.801857
-3.283906 -1.800620
-3.284866 -1.800620
-3.284866 -1.799385
-3.286795 -1.799385
-3.286795 -1.798152
-3.288737 -1.798152
-3.288737 -1.796923
-3.291673 -1.796923
-3.291673 -1.795696
-3.292658 -1.795696
-3.292658 -1.794472
-3.296631 -1.794472
-3.296631 -1.793250
-3.297632 -1.793250
-3.297632 -1.792031
-3.298636 -1.792031
-3.298636 -1.790815
-3.305763 -1.790815
-3.305763 -1.789602
-3.313062 -1.789602
-3.313062 -1.783574
-3.314119 -1.783574
-3.314119 -1.781180
-3.315180 -1.781180
-3.315180 -1.776424
-3.316245 -1.776424
-3.316245 -1.770535
-3.319462 -1.770535
-3.319462 -1.768196
-3.320542 -1.768196
-3.320542 -1.764707
-3.321626 -1.764707
-3.321626 -1.762392
-3.324901 -1.762392
-3.324901 -1.757791
-3.326001 -1.757791
-3.326001 -1.755504
-3.328212 -1.755504
-3.328212 -1.753226
-3.332685 -1.753226
-3.332685 -1.750958
-3.336083 -1.750958
-3.336083 -1.749827
-3.350078 -1.749827
-3.350078 -1.747572
-3.351274 -1.747572
-3.351274 -1.746447
-3.357328 -1.746447
-3.357328 -1.744206
-3.359785 -1.744206
-3.359785 -1.741972
-3.364760 -1.741972
-3.364760 -1.740859
-3.367279 -1.740859
-3.367279 -1.739748
-3.369820 -1.739748
-3.369820 -1.737532
-3.372383 -1.737532
-3.372383 -1.736427
-3.374968 -1.736427
-3.374968 -1.735325
-3.376269 -1.735325
-3.376269 -1.734224
-3.377575 -1.734224
-3.377575 -1.733126
-3.380206 -1.733126
-3.380206 -1.730935
-3.382861 -1.730935
-3.382861 -1.726579
-3.390970 -1.726579
-3.390970 -1.725495
-3.392344 -1.725495
-3.392344 -1.722255
-3.395110 -1.722255
-3.395110 -1.720105
-3.396503 -1.720105
-3.396503 -1.719033
-3.399309 -1.719033
-3.399309 -1.717963
-3.402142 -1.717963
-3.402142 -1.715828
-3.403569 -1.715828
-3.403569 -1.710527
-3.406444 -1.710527
-3.406444 -1.708420
-3.409347 -1.708420
-3.409347 -1.704228
-3.410809 -1.704228
-3.410809 -1.703185
-3.412279 -1.703185
-3.412279 -1.702143
-3.413756 -1.702143
-3.413756 -1.701103
-3.422778 -1.701103
-3.422778 -1.699030
-3.424309 -1.699030
-3.424309 -1.697996
-3.427396 -1.697996
-3.427396 -1.696963
-3.435259 -1.696963
-3.435259 -1.695933
-3.436857 -1.695933
-3.436857 -1.691829
-3.440081 -1.691829
-3.440081 -1.688769
-3.443340 -1.688769
-3.443340 -1.685726
-3.444983 -1.685726
-3.444983 -1.681691
-3.448299 -1.681691
-3.448299 -1.679684
-3.449971 -1.679684
-3.449971 -1.678684
-3.451652 -1.678684
-3.451652 -1.677684
-3.456757 -1.677684
-3.456757 -1.675691
-3.458478 -1.675691
-3.458478 -1.674697
-3.460210 -1.674697
-3.460210 -1.671724
-3.461953 -1.671724
-3.461953 -1.669750
-3.463706 -1.669750
-3.463706 -1.664844
-3.467244 -1.664844
-3.467244 -1.663868
-3.469029 -1.663868
-3.469029 -1.660948
-3.470826 -1.660948
-3.470826 -1.659978
-3.472634 -1.659978
-3.472634 -1.659009
-3.474453 -1.659009
-3.474453 -1.658042
-3.478127 -1.658042
-3.478127 -1.657077
-3.479981 -1.657077
-3.479981 -1.656113
-3.481848 -1.656113
-3.481848 -1.655151
-3.489438 -1.655151
-3.489438 -1.654190
-3.493310 -1.654190
-3.493310 -1.651317
-3.495266 -1.651317
-3.495266 -1.650362
-3.497235 -1.650362
-3.497235 -1.648457
-3.499217 -1.648457
-3.499217 -1.644665
-3.503225 -1.644665
-3.503225 -1.643720
-3.505250 -1.643720
-3.505250 -1.639020
-3.507289 -1.639020
-3.507289 -1.638085
-3.509343 -1.638085
-3.509343 -1.631575
-3.511413 -1.631575
-3.511413 -1.624219
-3.513497 -1.624219
-3.513497 -1.619665
-3.515596 -1.619665
-3.515596 -1.616949
-3.517712 -1.616949
-3.517712 -1.616047
-3.519843 -1.616047
-3.519843 -1.611553
-3.521990 -1.611553
-3.521990 -1.603545
-3.524153 -1.603545
-3.524153 -1.592157
-3.526333 -1.592157
-3.526333 -1.588694
-3.532976 -1.588694
-3.532976 -1.586109
-3.535226 -1.586109
-3.535226 -1.584392
-3.537493 -1.584392
-3.537493 -1.582679
-3.539779 -1.582679
-3.539779 -1.580119
-3.551494 -1.580119
-3.551494 -1.572500
-3.553896 -1.572500
-3.553896 -1.571659
-3.556320 -1.571659
-3.556320 -1.570819
-3.558764 -1.570819
-3.558764 -1.569980
-3.561230 -1.569980
-3.561230 -1.569143
-3.563717 -1.569143
-3.563717 -1.566636
-3.568760 -1.566636
-3.568760 -1.564971
-3.571315 -1.564971
-3.571315 -1.562481
-3.573895 -1.562481
-3.573895 -1.558352
-3.576498 -1.558352
-3.576498 -1.550987
-3.579125 -1.550987
-3.579125 -1.546931
-3.581778 -1.546931
-3.581778 -1.544510
-3.587160 -1.544510
-3.587160 -1.540494
-3.589891 -1.540494
-3.589891 -1.538097
-3.592648 -1.538097
-3.592648 -1.532537
-3.595433 -1.532537
-3.595433 -1.530168
-3.598246 -1.530168
-3.598246 -1.528594
-3.601089 -1.528594
-3.601089 -1.525457
-3.603960 -1.525457
-3.603960 -1.524675
-3.609794 -1.524675
-3.609794 -1.523894
-3.612757 -1.523894
-3.612757 -1.523114
-3.618781 -1.523114
-3.618781 -1.521557
-3.621843 -1.521557
-3.621843 -1.515364
-3.624939 -1.515364
-3.624939 -1.513825
-3.628071 -1.513825
-3.628071 -1.509993
-3.631238 -1.509993
-3.631238 -1.509229
-3.640965 -1.509229
-3.640965 -1.506943
-3.647646 -1.506943
-3.647646 -1.492644
-3.654495 -1.492644
-3.654495 -1.491900
-3.657984 -1.491900
-3.657984 -1.491156
-3.661519 -1.491156
-3.661519 -1.488931
-3.665100 -1.488931
-3.665100 -1.488191
-3.668729 -1.488191
-3.668729 -1.483768
-3.676134 -1.483768
-3.676134 -1.481567
-3.679914 -1.481567
-3.679914 -1.470669
-3.683747 -1.470669
-3.683747 -1.452884
-3.691579 -1.452884
-3.691579 -1.452183
-3.695582 -1.452183
-3.695582 -1.445898
-3.699645 -1.445898
-3.699645 -1.438293
-3.703770 -1.438293
-3.703770 -1.426701
-3.707958 -1.426701
-3.707958 -1.425350
-3.712213 -1.425350
-3.712213 -1.418632
-3.716537 -1.418632
-3.716537 -1.409994
-3.725397 -1.409994
-3.725397 -1.408016
-3.729940 -1.408016
-3.729940 -1.405386
-3.734561 -1.405386
-3.734561 -1.404731
-3.739262 -1.404731
-3.739262 -1.400157
-3.744049 -1.400157
-3.744049 -1.398855
-3.748922 -1.398855
-3.748922 -1.387246
-3.753886 -1.387246
-3.753886 -1.384055
-3.758944 -1.384055
-3.758944 -1.382147
-3.764101 -1.382147
-3.764101 -1.378345
-3.769359 -1.378345
-3.769359 -1.377714
-3.774724 -1.377714
-3.774724 -1.375822
-3.780200 -1.375822
-3.780200 -1.373307
-3.785791 -1.373307
-3.785791 -1.370802
-3.791503 -1.370802
-3.791503 -1.370176
-3.797342 -1.370176
-3.797342 -1.367681
-3.803313 -1.367681
-3.803313 -1.359630
-3.809423 -1.359630
-3.809423 -1.353497
-3.815679 -1.353497
-3.815679 -1.351666
-3.822087 -1.351666
-3.822087 -1.349233
-3.835396 -1.349233
-3.835396 -1.348020
-3.842314 -1.348020
-3.842314 -1.345598
-3.849421 -1.345598
-3.849421 -1.343185
-3.856727 -1.343185
-3.856727 -1.340179
-3.864246 -1.340179
-3.864246 -1.337185
-3.871989 -1.337185
-3.871989 -1.335394
-3.879972 -1.335394
-3.879972 -1.331826
-3.888210 -1.331826
-3.888210 -1.326505
-3.896721 -1.326505
-3.896721 -1.325328
-3.905524 -1.325328
-3.905524 -1.319469
-3.914640 -1.319469
-3.914640 -1.309035
-3.924093 -1.309035
-3.924093 -1.241791
-3.933911 -1.241791
-3.933911 -1.241263
-3.944123 -1.241263
-3.944123 -1.238101
-3.954764 -1.238101
-3.954764 -1.236525
-3.965873 -1.236525
-3.965873 -1.226093
-3.977493 -1.226093
-3.977493 -1.224539
-4.002483 -1.224539
-4.002483 -1.218355
-4.015982 -1.218355
-4.015982 -1.216304
-4.030254 -1.216304
-4.030254 -1.211708
-4.045398 -1.211708
-4.045398 -1.181701
-4.061531 -1.181701
-4.061531 -1.169991
-4.078795 -1.169991
-4.078795 -1.139991
-4.097368 -1.139991
-4.097368 -1.114160
-4.117472 -1.114160
-4.117472 -1.079374
-4.139392 -1.079374
-4.139392 -1.055183
-4.163500 -1.055183
-4.163500 -1.042053
-4.190303 -1.042053
-4.190303 -1.028271
-4.220501 -1.028271
-4.220501 -1.022896
-4.255120 -1.022896
-4.255120 -1.018370
-4.295737 -1.018370
-4.295737 -1.005726
-4.344975 -1.005726
-4.344975 -0.952825
-4.407712 -0.952825
-4.407712 -0.629745
-4.494769 -0.629745
-4.494769 -0.609019
-4.640107 -0.609019
-4.640107 -0.513997


==> male_det_data_new2d.dat <==
pfa pmiss
-0.579927 -3.725397
-1.255985 -3.725397
-1.255985 -3.546749
-1.344347 -3.546749
-1.344347 -3.438464
-1.382623 -3.438464
-1.382623 -3.359785
-1.419791 -3.359785
-1.419791 -3.297632
-1.464889 -3.297632
-1.464889 -3.246083
-1.489355 -3.246083
-1.489355 -3.201940
-1.568575 -3.201940
-1.568575 -3.163272
-1.627213 -3.163272
-1.627213 -3.128825
-1.641282 -3.128825
-1.641282 -3.097732
-1.663067 -3.097732
-1.663067 -3.069373
-1.665298 -3.069373
-1.665298 -3.043287
-1.678219 -3.043287
-1.678219 -3.019120
-1.712547 -3.019120
-1.712547 -2.996597
-1.740680 -2.996597
-1.740680 -2.975500
-1.759163 -2.975500
-1.759163 -2.955648
-1.820810 -2.955648
-1.820810 -2.936898
-1.833060 -2.936898
-1.833060 -2.919126
-1.843057 -2.919126
-1.843057 -2.902231
-1.862435 -2.902231
-1.862435 -2.886126
-1.910261 -2.886126
-1.910261 -2.870737
-1.912567 -2.870737
-1.912567 -2.855999
-1.913192 -2.855999
-1.913192 -2.841856
-1.930539 -2.841856
-1.930539 -2.828259
-1.942752 -2.828259
-1.942752 -2.815167
-1.943213 -2.815167
-1.943213 -2.802539
-1.957895 -2.802539
-1.957895 -2.790344
-1.970207 -2.790344
-1.970207 -2.778550
-1.977463 -2.778550
-1.977463 -2.767130
-2.005161 -2.767130
-2.005161 -2.756060
-2.038272 -2.756060
-2.038272 -2.745317
-2.049585 -2.745317
-2.049585 -2.734883
-2.109079 -2.734883
-2.109079 -2.724738
-2.120060 -2.724738
-2.120060 -2.714866
-2.134528 -2.714866
-2.134528 -2.705251
-2.138763 -2.705251
-2.138763 -2.695881
-2.146258 -2.695881
-2.146258 -2.686741
-2.151660 -2.686741
-2.151660 -2.677820
-2.154852 -2.677820
-2.154852 -2.669108
-2.155966 -2.669108
-2.155966 -2.660593
-2.171520 -2.660593
-2.171520 -2.652267
-2.176528 -2.652267
-2.176528 -2.644121
-2.182818 -2.644121
-2.182818 -2.636147
-2.199767 -2.636147
-2.199767 -2.628337
-2.206438 -2.628337
-2.206438 -2.620684
-2.209235 -2.620684
-2.209235 -2.613182
-2.214170 -2.613182
-2.214170 -2.605824
-2.223483 -2.605824
-2.223483 -2.598604
-2.261388 -2.598604
-2.261388 -2.591517
-2.264892 -2.591517
-2.264892 -2.584558
-2.266483 -2.584558
-2.266483 -2.577722
-2.266768 -2.577722
-2.266768 -2.571004
-2.271983 -2.571004
-2.271983 -2.564401
-2.274006 -2.564401
-2.274006 -2.557907
-2.274121 -2.557907
-2.274121 -2.551520
-2.280482 -2.551520
-2.280482 -2.545235
-2.286698 -2.545235
-2.286698 -2.539048
-2.287653 -2.539048
-2.287653 -2.532958
-2.306830 -2.532958
-2.306830 -2.526960
-2.308143 -2.526960
-2.308143 -2.521052
-2.314897 -2.521052
-2.314897 -2.515230
-2.317129 -2.515230
-2.317129 -2.509492
-2.320016 -2.509492
-2.320016 -2.503836
-2.321176 -2.503836
-2.321176 -2.498259
-2.330046 -2.498259
-2.330046 -2.492758
-2.334483 -2.492758
-2.334483 -2.487332
-2.340450 -2.487332
-2.340450 -2.481978
-2.341261 -2.481978
-2.341261 -2.476695
-2.346502 -2.476695
-2.346502 -2.471479
-2.367199 -2.471479
-2.367199 -2.466330
-2.369434 -2.466330
-2.369434 -2.461246
-2.370882 -2.461246
-2.370882 -2.456224
-2.372553 -2.456224
-2.372553 -2.451264
-2.373209 -2.451264
-2.373209 -2.446363
-2.374085 -2.446363
-2.374085 -2.441520
-2.395064 -2.441520
-2.395064 -2.436734
-2.401881 -2.436734
-2.401881 -2.432003
-2.418696 -2.432003
-2.418696 -2.427325
-2.426993 -2.427325
-2.426993 -2.422701
-2.428157 -2.422701
-2.428157 -2.418127
-2.431331 -2.418127
-2.431331 -2.413604
-2.433602 -2.413604
-2.433602 -2.409129
-2.438949 -2.409129
-2.438949 -2.404702
-2.460074 -2.404702
-2.460074 -2.400322
-2.464234 -2.400322
-2.464234 -2.395987
-2.470832 -2.395987
-2.470832 -2.391697
-2.471849 -2.391697
-2.471849 -2.387451
-2.477445 -2.387451
-2.477445 -2.383247
-2.488875 -2.383247
-2.488875 -2.379085
-2.495892 -2.379085
-2.495892 -2.370882
-2.503836 -2.370882
-2.503836 -2.366839
-2.507969 -2.366839
-2.507969 -2.362835
-2.514508 -2.362835
-2.514508 -2.358869
-2.530591 -2.358869
-2.530591 -2.354939
-2.532850 -2.354939
-2.532850 -2.351045
-2.533174 -2.351045
-2.533174 -2.347187
-2.543901 -2.347187
-2.543901 -2.343363
-2.551746 -2.343363
-2.551746 -2.339574
-2.555385 -2.339574
-2.555385 -2.335817
-2.557447 -2.335817
-2.557447 -2.332093
-2.559290 -2.332093
-2.559290 -2.328401
-2.563466 -2.328401
-2.563466 -2.324741
-2.563817 -2.324741
-2.563817 -2.321112
-2.564050 -2.321112
-2.564050 -2.317513
-2.566276 -2.317513
-2.566276 -2.313943
-2.576152 -2.313943
-2.576152 -2.310403
-2.578570 -2.310403
-2.578570 -2.306892
-2.579420 -2.306892
-2.579420 -2.303409
-2.579541 -2.303409
-2.579541 -2.299953
-2.580515 -2.299953
-2.580515 -2.296525
-2.594412 -2.296525
-2.594412 -2.293124
-2.596439 -2.293124
-2.596439 -2.289749
-2.599115 -2.289749
-2.599115 -2.286400
-2.607650 -2.286400
-2.607650 -2.283076
-2.617183 -2.283076
-2.617183 -2.279777
-2.619334 -2.279777
-2.619334 -2.276503
-2.627097 -2.276503
-2.627097 -2.273253
-2.628475 -2.273253
-2.628475 -2.270027
-2.629720 -2.270027
-2.629720 -2.266825
-2.630275 -2.266825
-2.630275 -2.263645
-2.634180 -2.263645
-2.634180 -2.260488
-2.646576 -2.260488
-2.646576 -2.257354
-2.648463 -2.257354
-2.648463 -2.254242
-2.649776 -2.254242
-2.649776 -2.251151
-2.650214 -2.251151
-2.650214 -2.248082
-2.650653 -2.248082
-2.650653 -2.245033
-2.651827 -2.245033
-2.651827 -2.242006
-2.651973 -2.242006
-2.651973 -2.238999
-2.653593 -2.238999
-2.653593 -2.233044
-2.656110 -2.233044
-2.656110 -2.230097
-2.658494 -2.230097
-2.658494 -2.227168
-2.660143 -2.227168
-2.660143 -2.224259
-2.660744 -2.224259
-2.660744 -2.221368
-2.674841 -2.221368
-2.674841 -2.218496
-2.675310 -2.218496
-2.675310 -2.215641
-2.691936 -2.215641
-2.691936 -2.212805
-2.696542 -2.212805
-2.696542 -2.209987
-2.698368 -2.209987
-2.698368 -2.207186
-2.703898 -2.207186
-2.703898 -2.204402
-2.710027 -2.204402
-2.710027 -2.201635
-2.721005 -2.201635
-2.721005 -2.196151
-2.724559 -2.196151
-2.724559 -2.193434
-2.725453 -2.193434
-2.725453 -2.190733
-2.726888 -2.190733
-2.726888 -2.188047
-2.728690 -2.188047
-2.728690 -2.185378
-2.729232 -2.185378
-2.729232 -2.182724
-2.731045 -2.182724
-2.731045 -2.180085
-2.731773 -2.180085
-2.731773 -2.177461
-2.732503 -2.177461
-2.732503 -2.174852
-2.732868 -2.174852
-2.732868 -2.172258
-2.735434 -2.172258
-2.735434 -2.169679
-2.739504 -2.169679
-2.739504 -2.167113
-2.742868 -2.167113
-2.742868 -2.164562
-2.772998 -2.164562
-2.772998 -2.162025
-2.777515 -2.162025
-2.777515 -2.159502
-2.779795 -2.159502
-2.779795 -2.156993
-2.781253 -2.156993
-2.781253 -2.154497
-2.782717 -2.154497
-2.782717 -2.152014
-2.789916 -2.152014
-2.789916 -2.149544
-2.791201 -2.149544
-2.791201 -2.147088
-2.791846 -2.147088
-2.791846 -2.144645
-2.792707 -2.144645
-2.792707 -2.142214
-2.793354 -2.142214
-2.793354 -2.139796
-2.794435 -2.139796
-2.794435 -2.134996
-2.795302 -2.134996
-2.795302 -2.132615
-2.801433 -2.132615
-2.801433 -2.130246
-2.802539 -2.130246
-2.802539 -2.127888
-2.813107 -2.127888
-2.813107 -2.125543
-2.815396 -2.125543
-2.815396 -2.123209
-2.815856 -2.123209
-2.815856 -2.120886
-2.817932 -2.120886
-2.817932 -2.118575
-2.818395 -2.118575
-2.818395 -2.116276
-2.821419 -2.116276
-2.821419 -2.113987
-2.824469 -2.113987
-2.824469 -2.111709
-2.825413 -2.111709
-2.825413 -2.109443
-2.830889 -2.109443
-2.830889 -2.107187
-2.831129 -2.107187
-2.831129 -2.104941
-2.831850 -2.104941
-2.831850 -2.102707
-2.832573 -2.102707
-2.832573 -2.100482
-2.833538 -2.100482
-2.833538 -2.098268
-2.843344 -2.098268
-2.843344 -2.096065
-2.843842 -2.096065
-2.843842 -2.093871
-2.846842 -2.093871
-2.846842 -2.087350
-2.847093 -2.087350
-2.847093 -2.085196
-2.848099 -2.085196
-2.848099 -2.083052
-2.850121 -2.083052
-2.850121 -2.080917
-2.851390 -2.080917
-2.851390 -2.078792
-2.852409 -2.078792
-2.852409 -2.076676
-2.853943 -2.076676
-2.853943 -2.074569
-2.856772 -2.074569
-2.856772 -2.072471
-2.865666 -2.072471
-2.865666 -2.070383
-2.869128 -2.070383
-2.869128 -2.066232
-2.870737 -2.066232
-2.870737 -2.064170
-2.873706 -2.064170
-2.873706 -2.060073
-2.878072 -2.060073
-2.878072 -2.058037
-2.881937 -2.058037
-2.881937 -2.056010
-2.884444 -2.056010
-2.884444 -2.053991
-2.886126 -2.053991
-2.886126 -2.051980
-2.891222 -2.051980
-2.891222 -2.047983
-2.893510 -2.047983
-2.893510 -2.045997
-2.896972 -2.045997
-2.896972 -2.044019
-2.897262 -2.044019
-2.897262 -2.042049
-2.899300 -2.042049
-2.899300 -2.040087
-2.901643 -2.040087
-2.901643 -2.038133
-2.901937 -2.038133
-2.901937 -2.036186
-2.904002 -2.036186
-2.904002 -2.030392
-2.904891 -2.030392
-2.904891 -2.028476
-2.907871 -2.028476
-2.907871 -2.026567
-2.909671 -2.026567
-2.909671 -2.024666
-2.911179 -2.024666
-2.911179 -2.022771
-2.915741 -2.022771
-2.915741 -2.020884
-2.916048 -2.020884
-2.916048 -2.013408
-2.916354 -2.013408
-2.916354 -2.011556
-2.920055 -2.011556
-2.920055 -2.009711
-2.920676 -2.009711
-2.920676 -2.007873
-2.922233 -2.007873
-2.922233 -2.006042
-2.923170 -2.006042
-2.923170 -2.004217
-2.925998 -2.004217
-2.925998 -2.002399
-2.934302 -2.002399
-2.934302 -2.000588
-2.935922 -2.000588
-2.935922 -1.998783
-2.938203 -1.998783
-2.938203 -1.996985
-2.940500 -1.996985
-2.940500 -1.995193
-2.942813 -1.995193
-2.942813 -1.993407
-2.943476 -1.993407
-2.943476 -1.991628
-2.943809 -1.991628
-2.943809 -1.988089
-2.946479 -1.988089
-2.946479 -1.986328
-2.947822 -1.986328
-2.947822 -1.984574
-2.950185 -1.984574
-2.950185 -1.982826
-2.956338 -1.982826
-2.956338 -1.981084
-2.958067 -1.981084
-2.958067 -1.979347
-2.959805 -1.979347
-2.959805 -1.977617
-2.961552 -1.977617
-2.961552 -1.975893
-2.961903 -1.975893
-2.961903 -1.974174
-2.962605 -1.974174
-2.962605 -1.972462
-2.962956 -1.972462
-2.962956 -1.970755
-2.967205 -1.970755
-2.967205 -1.969053
-2.968633 -1.969053
-2.968633 -1.967358
-2.971146 -1.967358
-2.971146 -1.965668
-2.972229 -1.965668
-2.972229 -1.963984
-2.974042 -1.963984
-2.974042 -1.962305
-2.975500 -1.962305
-2.975500 -1.960632
-2.977330 -1.960632
-2.977330 -1.957302
-2.978065 -1.957302
-2.978065 -1.955645
-2.983630 -1.955645
-2.983630 -1.953993
-2.989289 -1.953993
-2.989289 -1.952347
-2.989670 -1.952347
-2.989670 -1.950706
-2.990433 -1.950706
-2.990433 -1.949070
-2.991197 -1.949070
-2.991197 -1.944194
-2.997376 -1.944194
-2.997376 -1.942579
-2.999331 -1.942579
-2.999331 -1.939363
-3.000903 -1.939363
-3.000903 -1.937763
-3.001297 -1.937763
-3.001297 -1.936168
-3.004069 -1.936168
-3.004069 -1.932992
-3.012936 -1.932992
-3.012936 -1.931412
-3.014984 -1.931412
-3.014984 -1.929836
-3.016220 -1.929836
-3.016220 -1.928265
-3.020789 -1.928265
-3.020789 -1.926699
-3.023729 -1.926699
-3.023729 -1.925137
-3.027123 -1.925137
-3.027123 -1.923581
-3.027549 -1.923581
-3.027549 -1.922028
-3.029261 -1.922028
-3.029261 -1.920481
-3.030982 -1.920481
-3.030982 -1.918938
-3.032279 -1.918938
-3.032279 -1.917399
-3.034451 -1.917399
-3.034451 -1.915866
-3.035761 -1.915866
-3.035761 -1.912811
-3.036638 -1.912811
-3.036638 -1.911291
-3.038839 -1.911291
-3.038839 -1.909775
-3.042392 -1.909775
-3.042392 -1.908263
-3.044183 -1.908263
-3.044183 -1.906755
-3.051906 -1.906755
-3.051906 -1.905252
-3.053750 -1.905252
-3.053750 -1.902259
-3.055605 -1.902259
-3.055605 -1.900769
-3.057470 -1.900769
-3.057470 -1.899283
-3.059345 -1.899283
-3.059345 -1.896323
-3.061232 -1.896323
-3.061232 -1.894850
-3.067439 -1.894850
-3.067439 -1.890453
-3.068405 -1.890453
-3.068405 -1.888996
-3.074751 -1.888996
-3.074751 -1.887543
-3.078720 -1.887543
-3.078720 -1.884648
-3.082232 -1.884648
-3.082232 -1.883207
-3.086293 -1.883207
-3.086293 -1.881769
-3.088343 -1.881769
-3.088343 -1.880335
-3.091962 -1.880335
-3.091962 -1.878905
-3.093525 -1.878905
-3.093525 -1.877479
-3.095096 -1.877479
-3.095096 -1.874639
-3.101458 -1.874639
-3.101458 -1.873224
-3.103068 -1.873224
-3.103068 -1.871813
-3.103607 -1.871813
-3.103607 -1.870406
-3.105770 -1.870406
-3.105770 -1.869003
-3.106857 -1.869003
-3.106857 -1.867603
-3.107402 -1.867603
-3.107402 -1.866206
-3.108494 -1.866206
-3.108494 -1.864814
-3.113457 -1.864814
-3.113457 -1.863425
-3.114571 -1.863425
-3.114571 -1.859280
-3.117371 -1.859280
-3.117371 -1.857905
-3.119629 -1.857905
-3.119629 -1.856534
-3.122475 -1.856534
-3.122475 -1.855166
-3.124769 -1.855166
-3.124769 -1.853802
-3.129993 -1.853802
-3.129993 -1.851083
-3.131165 -1.851083
-3.131165 -1.849729
-3.131753 -1.849729
-3.131753 -1.848379
-3.132932 -1.848379
-3.132932 -1.847031
-3.137093 -1.847031
-3.137093 -1.845687
-3.139496 -1.845687
-3.139496 -1.844347
-3.140704 -1.844347
-3.140704 -1.843010
-3.143744 -1.843010
-3.143744 -1.840345
-3.148670 -1.840345
-3.148670 -1.839017
-3.149291 -1.839017
-3.149291 -1.837693
-3.150537 -1.837693
-3.150537 -1.836372
-3.152415 -1.836372
-3.152415 -1.835054
-3.153673 -1.835054
-3.153673 -1.832428
-3.154936 -1.832428
-3.154936 -1.828512
-3.155570 -1.828512
-3.155570 -1.827213
-3.156841 -1.827213
-3.156841 -1.825917
-3.158756 -1.825917
-3.158756 -1.823335
-3.159398 -1.823335
-3.159398 -1.822048
-3.163272 -1.822048
-3.163272 -1.820764
-3.167195 -1.820764
-3.167195 -1.819483
-3.171168 -1.819483
-3.171168 -1.815658
-3.173173 -1.815658
-3.173173 -1.814389
-3.177221 -1.814389
-3.177221 -1.813123
-3.178583 -1.813123
-3.178583 -1.811860
-3.179266 -1.811860
-3.179266 -1.810600
-3.182012 -1.810600
-3.182012 -1.809342
-3.185479 -1.809342
-3.185479 -1.806836
-3.187577 -1.806836
-3.187577 -1.805587
-3.191107 -1.805587
-3.191107 -1.804341
-3.192530 -1.804341
-3.192530 -1.803098
-3.193244 -1.803098
-3.193244 -1.801857
-3.194676 -1.801857
-3.194676 -1.800620
-3.196116 -1.800620
-3.196116 -1.799385
-3.196838 -1.799385
-3.196838 -1.796923
-3.197562 -1.796923
-3.197562 -1.794472
-3.198287 -1.794472
-3.198287 -1.793250
-3.201940 -1.793250
-3.201940 -1.790815
-3.203413 -1.790815
-3.203413 -1.788391
-3.205636 -1.788391
-3.205636 -1.785977
-3.207875 -1.785977
-3.207875 -1.784774
-3.208625 -1.784774
-3.208625 -1.783574
-3.212402 -1.783574
-3.212402 -1.782376
-3.213925 -1.782376
-3.213925 -1.781180
-3.215456 -1.781180
-3.215456 -1.779988
-3.216225 -1.779988
-3.216225 -1.776424
-3.216995 -1.776424
-3.216995 -1.775241
-3.217767 -1.775241
-3.217767 -1.774061
-3.220095 -1.774061
-3.220095 -1.771708
-3.224805 -1.771708
-3.224805 -1.770535
-3.225597 -1.770535
-3.225597 -1.768196
-3.227187 -1.768196
-3.227187 -1.764707
-3.227985 -1.764707
-3.227985 -1.763548
-3.232006 -1.763548
-3.232006 -1.762392
-3.236080 -1.762392
-3.236080 -1.758937
-3.236901 -1.758937
-3.236901 -1.757791
-3.237725 -1.757791
-3.237725 -1.756646
-3.241041 -1.756646
-3.241041 -1.753226
-3.242713 -1.753226
-3.242713 -1.750958
-3.244393 -1.750958
-3.244393 -1.749827
-3.247782 -1.749827
-3.247782 -1.748698
-3.248635 -1.748698
-3.248635 -1.743088
-3.252072 -1.743088
-3.252072 -1.741972
-3.252937 -1.741972
-3.252937 -1.739748
-3.258179 -1.739748
-3.258179 -1.738639
-3.259062 -1.738639
-3.259062 -1.737532
-3.261725 -1.737532
-3.261725 -1.736427
-3.264411 -1.736427
-3.264411 -1.735325
-3.266215 -1.735325
-3.266215 -1.732029
-3.270772 -1.732029
-3.270772 -1.730935
-3.274467 -1.730935
-3.274467 -1.728753
-3.277268 -1.728753
-3.277268 -1.727665
-3.278208 -1.727665
-3.278208 -1.726579
-3.279150 -1.726579
-3.279150 -1.724413
-3.281044 -1.724413
-3.281044 -1.723333
-3.285829 -1.723333
-3.285829 -1.722255
-3.288737 -1.722255
-3.288737 -1.721179
-3.292658 -1.721179
-3.292658 -1.720105
-3.294638 -1.720105
-3.294638 -1.714764
-3.296631 -1.714764
-3.296631 -1.712642
-3.297632 -1.712642
-3.297632 -1.711583
-3.299644 -1.711583
-3.299644 -1.708420
-3.302688 -1.708420
-3.302688 -1.707369
-3.303710 -1.707369
-3.303710 -1.706320
-3.308870 -1.706320
-3.308870 -1.705273
-3.309912 -1.705273
-3.309912 -1.703185
-3.310959 -1.703185
-3.310959 -1.702143
-3.312009 -1.702143
-3.312009 -1.701103
-3.314119 -1.701103
-3.314119 -1.699030
-3.315180 -1.699030
-3.315180 -1.696963
-3.316245 -1.696963
-3.316245 -1.692852
-3.317314 -1.692852
-3.317314 -1.691829
-3.320542 -1.691829
-3.320542 -1.686738
-3.327104 -1.686738
-3.327104 -1.685726
-3.328212 -1.685726
-3.328212 -1.683705
-3.330440 -1.683705
-3.330440 -1.682697
-3.331560 -1.682697
-3.331560 -1.680687
-3.332685 -1.680687
-3.332685 -1.678684
-3.338371 -1.678684
-3.338371 -1.676687
-3.339521 -1.676687
-3.339521 -1.675691
-3.341835 -1.675691
-3.341835 -1.674697
-3.344167 -1.674697
-3.344167 -1.670736
-3.346517 -1.670736
-3.346517 -1.669750
-3.347699 -1.669750
-3.347699 -1.668766
-3.351274 -1.668766
-3.351274 -1.667783
-3.353681 -1.667783
-3.353681 -1.666802
-3.354892 -1.666802
-3.354892 -1.665822
-3.357328 -1.665822
-3.357328 -1.662893
-3.358554 -1.662893
-3.358554 -1.661920
-3.359785 -1.661920
-3.359785 -1.659978
-3.361021 -1.659978
-3.361021 -1.659009
-3.362262 -1.659009
-3.362262 -1.656113
-3.363509 -1.656113
-3.363509 -1.654190
-3.364760 -1.654190
-3.364760 -1.653231
-3.368547 -1.653231
-3.368547 -1.651317
-3.369820 -1.651317
-3.369820 -1.650362
-3.372383 -1.650362
-3.372383 -1.648457
-3.373672 -1.648457
-3.373672 -1.646558
-3.374968 -1.646558
-3.374968 -1.644665
-3.377575 -1.644665
-3.377575 -1.642777
-3.380206 -1.642777
-3.380206 -1.641836
-3.381530 -1.641836
-3.381530 -1.639957
-3.382861 -1.639957
-3.382861 -1.637150
-3.385539 -1.637150
-3.385539 -1.632500
-3.386888 -1.632500
-3.386888 -1.629727
-3.397903 -1.629727
-3.397903 -1.628806
-3.399309 -1.628806
-3.399309 -1.627886
-3.400722 -1.627886
-3.400722 -1.626049
-3.402142 -1.626049
-3.402142 -1.625133
-3.403569 -1.625133
-3.403569 -1.624219
-3.405003 -1.624219
-3.405003 -1.623305
-3.406444 -1.623305
-3.406444 -1.621483
-3.407892 -1.621483
-3.407892 -1.619665
-3.410809 -1.619665
-3.410809 -1.618759
-3.412279 -1.618759
-3.412279 -1.617853
-3.413756 -1.617853
-3.413756 -1.616047
-3.415240 -1.616047
-3.415240 -1.615145
-3.421255 -1.615145
-3.421255 -1.613346
-3.422778 -1.613346
-3.422778 -1.610658
-3.424309 -1.610658
-3.424309 -1.608872
-3.432088 -1.608872
-3.432088 -1.606203
-3.435259 -1.606203
-3.435259 -1.605316
-3.436857 -1.605316
-3.436857 -1.601780
-3.438464 -1.601780
-3.438464 -1.600899
-3.440081 -1.600899
-3.440081 -1.600019
-3.441706 -1.600019
-3.441706 -1.599140
-3.443340 -1.599140
-3.443340 -1.597387
-3.444983 -1.597387
-3.444983 -1.595639
-3.446636 -1.595639
-3.446636 -1.594767
-3.448299 -1.594767
-3.448299 -1.593896
-3.451652 -1.593896
-3.451652 -1.593026
-3.453344 -1.593026
-3.453344 -1.590423
-3.455045 -1.590423
-3.455045 -1.583535
-3.456757 -1.583535
-3.456757 -1.580971
-3.458478 -1.580971
-3.458478 -1.577569
-3.460210 -1.577569
-3.460210 -1.576722
-3.469029 -1.576722
-3.469029 -1.575875
-3.470826 -1.575875
-3.470826 -1.573342
-3.472634 -1.573342
-3.472634 -1.570819
-3.479981 -1.570819
-3.479981 -1.569143
-3.485618 -1.569143
-3.485618 -1.566636
-3.489438 -1.566636
-3.489438 -1.564971
-3.491367 -1.564971
-3.491367 -1.564140
-3.493310 -1.564140
-3.493310 -1.563310
-3.497235 -1.563310
-3.497235 -1.562481
-3.501214 -1.562481
-3.501214 -1.556708
-3.503225 -1.556708
-3.503225 -1.552616
-3.505250 -1.552616
-3.505250 -1.549361
-3.509343 -1.549361
-3.509343 -1.545316
-3.513497 -1.545316
-3.513497 -1.535708
-3.515596 -1.535708
-3.515596 -1.528594
-3.517712 -1.528594
-3.517712 -1.526240
-3.521990 -1.526240
-3.521990 -1.525457
-3.524153 -1.525457
-3.524153 -1.518453
-3.526333 -1.518453
-3.526333 -1.517680
-3.530745 -1.517680
-3.530745 -1.516907
-3.532976 -1.516907
-3.532976 -1.512290
-3.535226 -1.512290
-3.535226 -1.509993
-3.537493 -1.509993
-3.537493 -1.506943
-3.539779 -1.506943
-3.539779 -1.499379
-3.546749 -1.499379
-3.546749 -1.498627
-3.551494 -1.498627
-3.551494 -1.497876
-3.553896 -1.497876
-3.553896 -1.497126
-3.556320 -1.497126
-3.556320 -1.488931
-3.558764 -1.488931
-3.558764 -1.485976
-3.561230 -1.485976
-3.561230 -1.484503
-3.563717 -1.484503
-3.563717 -1.479373
-3.566227 -1.479373
-3.566227 -1.477915
-3.576498 -1.477915
-3.576498 -1.473558
-3.587160 -1.473558
-3.587160 -1.471390
-3.589891 -1.471390
-3.589891 -1.469949
-3.592648 -1.469949
-3.592648 -1.463500
-3.595433 -1.463500
-3.595433 -1.462787
-3.598246 -1.462787
-3.598246 -1.461363
-3.601089 -1.461363
-3.601089 -1.455699
-3.603960 -1.455699
-3.603960 -1.447986
-3.606861 -1.447986
-3.606861 -1.442430
-3.609794 -1.442430
-3.609794 -1.439669
-3.615753 -1.439669
-3.615753 -1.430770
-3.618781 -1.430770
-3.618781 -1.426025
-3.624939 -1.426025
-3.624939 -1.420641
-3.628071 -1.420641
-3.628071 -1.419301
-3.631238 -1.419301
-3.631238 -1.411316
-3.634442 -1.411316
-3.634442 -1.409994
-3.637684 -1.409994
-3.637684 -1.399505
-3.640965 -1.399505
-3.640965 -1.396907
-3.644285 -1.396907
-3.644285 -1.396259
-3.647646 -1.396259
-3.647646 -1.391095
-3.651049 -1.391095
-3.651049 -1.389168
-3.654495 -1.389168
-3.654495 -1.387246
-3.657984 -1.387246
-3.657984 -1.382782
-3.661519 -1.382782
-3.661519 -1.381512
-3.665100 -1.381512
-3.665100 -1.377083
-3.668729 -1.377083
-3.668729 -1.373935
-3.676134 -1.373935
-3.676134 -1.369552
-3.679914 -1.369552
-3.679914 -1.367681
-3.683747 -1.367681
-3.683747 -1.361480
-3.687635 -1.361480
-3.687635 -1.355944
-3.691579 -1.355944
-3.691579 -1.351666
-3.695582 -1.351666
-3.695582 -1.349233
-3.699645 -1.349233
-3.699645 -1.347413
-3.703770 -1.347413
-3.703770 -1.339579
-3.707958 -1.339579
-3.707958 -1.337185
-3.712213 -1.337185
-3.712213 -1.322393
-3.716537 -1.322393
-3.716537 -1.318885
-3.720930 -1.318885
-3.720930 -1.318302
-3.725397 -1.318302
-3.725397 -1.313654
-3.729940 -1.313654
-3.729940 -1.303871
-3.734561 -1.303871
-3.734561 -1.301017
-3.739262 -1.301017
-3.739262 -1.299309
-3.744049 -1.299309
-3.744049 -1.290267
-3.748922 -1.290267
-3.748922 -1.285785
-3.753886 -1.285785
-3.753886 -1.272493
-3.758944 -1.272493
-3.758944 -1.269751
-3.764101 -1.269751
-3.764101 -1.258341
-3.769359 -1.258341
-3.769359 -1.256186
-3.774724 -1.256186
-3.774724 -1.246561
-3.780200 -1.246561
-3.780200 -1.246030
-3.785791 -1.246030
-3.785791 -1.244968
-3.791503 -1.244968
-3.791503 -1.244438
-3.797342 -1.244438
-3.797342 -1.241791
-3.803313 -1.241791
-3.803313 -1.238101
-3.809423 -1.238101
-3.809423 -1.236525
-3.815679 -1.236525
-3.815679 -1.230770
-3.822087 -1.230770
-3.822087 -1.220412
-3.835396 -1.220412
-3.835396 -1.219383
-3.842314 -1.219383
-3.842314 -1.218869
-3.849421 -1.218869
-3.849421 -1.212728
-3.856727 -1.212728
-3.856727 -1.206125
-3.864246 -1.206125
-3.864246 -1.189102
-3.871989 -1.189102
-3.871989 -1.183176
-3.879972 -1.183176
-3.879972 -1.180719
-3.888210 -1.180719
-3.888210 -1.175826
-3.896721 -1.175826
-3.896721 -1.163233
-3.905524 -1.163233
-3.905524 -1.145626
-3.914640 -1.145626
-3.914640 -1.144684
-3.924093 -1.144684
-3.924093 -1.139523
-3.933911 -1.139523
-3.933911 -1.139055
-3.944123 -1.139055
-3.944123 -1.106915
-3.954764 -1.106915
-3.954764 -1.106464
-3.965873 -1.106464
-3.965873 -1.103763
-3.977493 -1.103763
-3.977493 -1.100623
-3.989677 -1.100623
-3.989677 -1.092597
-4.002483 -1.092597
-4.002483 -1.084640
-4.015982 -1.084640
-4.015982 -1.079811
-4.030254 -1.079811
-4.030254 -1.079374
-4.045398 -1.079374
-4.045398 -1.067200
-4.061531 -1.067200
-4.061531 -1.054757
-4.078795 -1.054757
-4.078795 -0.995645
-4.097368 -0.995645
-4.097368 -0.988050
-4.117472 -0.988050
-4.117472 -0.968333
-4.139392 -0.968333
-4.139392 -0.939442
-4.163500 -0.939442
-4.163500 -0.937923
-4.190303 -0.937923
-4.190303 -0.921357
-4.220501 -0.921357
-4.220501 -0.906513
-4.255120 -0.906513
-4.255120 -0.901731
-4.295737 -0.901731
-4.295737 -0.894780
-4.344975 -0.894780
-4.344975 -0.840299
-4.407712 -0.840299
-4.407712 -0.625282
-4.494769 -0.625282
-4.494769 -0.517626
-4.640107 -0.517626
-4.640107 -0.474504


==> male_det_data_raw.dat <==
pfa pmiss
1.165133 -3.725397
-0.042408 -3.725397
-0.042408 -3.546749
-0.171020 -3.546749
-0.171020 -3.438464
-0.378005 -3.438464
-0.378005 -3.359785
-0.514580 -3.359785
-0.514580 -3.297632
-0.653483 -3.297632
-0.653483 -3.246083
-0.826592 -3.246083
-0.826592 -3.201940
-0.852054 -3.201940
-0.852054 -3.163272
-1.060414 -3.163272
-1.060414 -3.128825
-1.067802 -3.128825
-1.067802 -3.097732
-1.075233 -3.097732
-1.075233 -3.069373
-1.082654 -3.069373
-1.082654 -3.043287
-1.152068 -3.043287
-1.152068 -3.019120
-1.163706 -3.019120
-1.163706 -2.996597
-1.170095 -2.996597
-1.170095 -2.975500
-1.198599 -2.975500
-1.198599 -2.955648
-1.272807 -2.955648
-1.272807 -2.936898
-1.289535 -2.936898
-1.289535 -2.919126
-1.303340 -2.919126
-1.303340 -2.902231
-1.361436 -2.902231
-1.361436 -2.886126
-1.366981 -2.886126
-1.366981 -2.870737
-1.374609 -2.870737
-1.374609 -2.855999
-1.388115 -2.855999
-1.388115 -2.841856
-1.396421 -2.841856
-1.396421 -2.828259
-1.422535 -2.828259
-1.422535 -2.815167
-1.423845 -2.815167
-1.423845 -2.802539
-1.457262 -2.802539
-1.457262 -2.790344
-1.459892 -2.790344
-1.459892 -2.778550
-1.490043 -2.778550
-1.490043 -2.767130
-1.547090 -2.767130
-1.547090 -2.756060
-1.583122 -2.756060
-1.583122 -2.745317
-1.589049 -2.745317
-1.589049 -2.734883
-1.624463 -2.734883
-1.624463 -2.724738
-1.647574 -2.724738
-1.647574 -2.714866
-1.655013 -2.714866
-1.655013 -2.705251
-1.661659 -2.705251
-1.661659 -2.695881
-1.683849 -2.695881
-1.683849 -2.686741
-1.693804 -2.686741
-1.693804 -2.677820
-1.694079 -2.677820
-1.694079 -2.669108
-1.702162 -2.669108
-1.702162 -2.660593
-1.713077 -2.660593
-1.713077 -2.652267
-1.713550 -2.652267
-1.713550 -2.644121
-1.721025 -2.644121
-1.721025 -2.636147
-1.723448 -2.636147
-1.723448 -2.628337
-1.727335 -2.628337
-1.727335 -2.620684
-1.735620 -2.620684
-1.735620 -2.613182
-1.745886 -2.613182
-1.745886 -2.605824
-1.765473 -2.605824
-1.765473 -2.598604
-1.788283 -2.598604
-1.788283 -2.591517
-1.790447 -2.591517
-1.790447 -2.584558
-1.790902 -2.584558
-1.790902 -2.577722
-1.798328 -2.577722
-1.798328 -2.571004
-1.799274 -2.571004
-1.799274 -2.564401
-1.817021 -2.564401
-1.817021 -2.557907
-1.833107 -2.557907
-1.833107 -2.551520
-1.858788 -2.551520
-1.858788 -2.545235
-1.859353 -2.545235
-1.859353 -2.539048
-1.866007 -2.539048
-1.866007 -2.532958
-1.866331 -2.532958
-1.866331 -2.526960
-1.886507 -2.526960
-1.886507 -2.521052
-1.888503 -2.521052
-1.888503 -2.515230
-1.889386 -2.515230
-1.889386 -2.509492
-1.923331 -2.509492
-1.923331 -2.503836
-1.923414 -2.503836
-1.923414 -2.498259
-1.940137 -2.498259
-1.940137 -2.492758
-1.954229 -2.492758
-1.954229 -2.487332
-1.968811 -2.487332
-1.968811 -2.481978
-1.973562 -2.481978
-1.973562 -2.476695
-1.983855 -2.476695
-1.983855 -2.471479
-1.995065 -2.471479
-1.995065 -2.466330
-1.998654 -2.466330
-1.998654 -2.461246
-2.006532 -2.461246
-2.006532 -2.456224
-2.012250 -2.456224
-2.012250 -2.451264
-2.016932 -2.451264
-2.016932 -2.446363
-2.017299 -2.446363
-2.017299 -2.441520
-2.026533 -2.441520
-2.026533 -2.436734
-2.032385 -2.436734
-2.032385 -2.432003
-2.037645 -2.432003
-2.037645 -2.427325
-2.045078 -2.427325
-2.045078 -2.418127
-2.046918 -2.418127
-2.046918 -2.413604
-2.048161 -2.413604
-2.048161 -2.409129
-2.056371 -2.409129
-2.056371 -2.404702
-2.062190 -2.404702
-2.062190 -2.400322
-2.065016 -2.400322
-2.065016 -2.395987
-2.065200 -2.395987
-2.065200 -2.391697
-2.068451 -2.391697
-2.068451 -2.387451
-2.081869 -2.387451
-2.081869 -2.383247
-2.092973 -2.383247
-2.092973 -2.379085
-2.093285 -2.379085
-2.093285 -2.374963
-2.095319 -2.374963
-2.095319 -2.370882
-2.105742 -2.370882
-2.105742 -2.366839
-2.109645 -2.366839
-2.109645 -2.362835
-2.110575 -2.362835
-2.110575 -2.358869
-2.117958 -2.358869
-2.117958 -2.351045
-2.121011 -2.351045
-2.121011 -2.347187
-2.124374 -2.347187
-2.124374 -2.343363
-2.126254 -2.343363
-2.126254 -2.339574
-2.130922 -2.339574
-2.130922 -2.335817
-2.135252 -2.335817
-2.135252 -2.332093
-2.138290 -2.332093
-2.138290 -2.328401
-2.139709 -2.328401
-2.139709 -2.324741
-2.140830 -2.324741
-2.140830 -2.321112
-2.144123 -2.321112
-2.144123 -2.317513
-2.145080 -2.317513
-2.145080 -2.313943
-2.146782 -2.313943
-2.146782 -2.310403
-2.156010 -2.310403
-2.156010 -2.306892
-2.159547 -2.306892
-2.159547 -2.303409
-2.160447 -2.303409
-2.160447 -2.299953
-2.165244 -2.299953
-2.165244 -2.296525
-2.165973 -2.296525
-2.165973 -2.293124
-2.170967 -2.293124
-2.170967 -2.289749
-2.172859 -2.289749
-2.172859 -2.286400
-2.181497 -2.286400
-2.181497 -2.283076
-2.183055 -2.283076
-2.183055 -2.279777
-2.185758 -2.279777
-2.185758 -2.276503
-2.188000 -2.276503
-2.188000 -2.273253
-2.190637 -2.273253
-2.190637 -2.266825
-2.198542 -2.266825
-2.198542 -2.263645
-2.204204 -2.263645
-2.204204 -2.260488
-2.213715 -2.260488
-2.213715 -2.257354
-2.218956 -2.257354
-2.218956 -2.254242
-2.225192 -2.254242
-2.225192 -2.251151
-2.227168 -2.251151
-2.227168 -2.248082
-2.237023 -2.248082
-2.237023 -2.245033
-2.242869 -2.245033
-2.242869 -2.242006
-2.243733 -2.242006
-2.243733 -2.238999
-2.247699 -2.238999
-2.247699 -2.236012
-2.254131 -2.236012
-2.254131 -2.233044
-2.255406 -2.233044
-2.255406 -2.230097
-2.257689 -2.230097
-2.257689 -2.227168
-2.260713 -2.227168
-2.260713 -2.224259
-2.262064 -2.224259
-2.262064 -2.221368
-2.266654 -2.221368
-2.266654 -2.218496
-2.267680 -2.218496
-2.267680 -2.215641
-2.273716 -2.215641
-2.273716 -2.212805
-2.275107 -2.212805
-2.275107 -2.209987
-2.278430 -2.209987
-2.278430 -2.207186
-2.281836 -2.207186
-2.281836 -2.204402
-2.288430 -2.204402
-2.288430 -2.201635
-2.294700 -2.201635
-2.294700 -2.198885
-2.310907 -2.198885
-2.310907 -2.196151
-2.312107 -2.196151
-2.312107 -2.193434
-2.313626 -2.193434
-2.313626 -2.190733
-2.315852 -2.190733
-2.315852 -2.188047
-2.318025 -2.188047
-2.318025 -2.185378
-2.321758 -2.185378
-2.321758 -2.182724
-2.322858 -2.182724
-2.322858 -2.180085
-2.326045 -2.180085
-2.326045 -2.177461
-2.338900 -2.177461
-2.338900 -2.174852
-2.341938 -2.174852
-2.341938 -2.172258
-2.343703 -2.172258
-2.343703 -2.169679
-2.346639 -2.169679
-2.346639 -2.167113
-2.355219 -2.167113
-2.355219 -2.164562
-2.355428 -2.164562
-2.355428 -2.162025
-2.364618 -2.162025
-2.364618 -2.159502
-2.365763 -2.159502
-2.365763 -2.156993
-2.365835 -2.156993
-2.365835 -2.154497
-2.366983 -2.154497
-2.366983 -2.152014
-2.368856 -2.152014
-2.368856 -2.149544
-2.368928 -2.149544
-2.368928 -2.147088
-2.371680 -2.147088
-2.371680 -2.144645
-2.372480 -2.144645
-2.372480 -2.142214
-2.374963 -2.142214
-2.374963 -2.139796
-2.382277 -2.139796
-2.382277 -2.137390
-2.385719 -2.137390
-2.385719 -2.134996
-2.387904 -2.134996
-2.387904 -2.132615
-2.388281 -2.132615
-2.388281 -2.127888
-2.391469 -2.127888
-2.391469 -2.125543
-2.391926 -2.125543
-2.391926 -2.123209
-2.395218 -2.123209
-2.395218 -2.120886
-2.395526 -2.120886
-2.395526 -2.118575
-2.396912 -2.118575
-2.396912 -2.116276
-2.399312 -2.116276
-2.399312 -2.113987
-2.401569 -2.113987
-2.401569 -2.111709
-2.403917 -2.111709
-2.403917 -2.109443
-2.404466 -2.109443
-2.404466 -2.107187
-2.405726 -2.107187
-2.405726 -2.104941
-2.406515 -2.104941
-2.406515 -2.102707
-2.410084 -2.102707
-2.410084 -2.100482
-2.413925 -2.100482
-2.413925 -2.098268
-2.414086 -2.098268
-2.414086 -2.096065
-2.418777 -2.096065
-2.418777 -2.093871
-2.421471 -2.093871
-2.421471 -2.091688
-2.423852 -2.091688
-2.423852 -2.089514
-2.433686 -2.089514
-2.433686 -2.087350
-2.434953 -2.087350
-2.434953 -2.085196
-2.440918 -2.085196
-2.440918 -2.083052
-2.442811 -2.083052
-2.442811 -2.080917
-2.448019 -2.080917
-2.448019 -2.078792
-2.451175 -2.078792
-2.451175 -2.076676
-2.453648 -2.076676
-2.453648 -2.074569
-2.454357 -2.074569
-2.454357 -2.072471
-2.454712 -2.072471
-2.454712 -2.070383
-2.457742 -2.070383
-2.457742 -2.068303
-2.458010 -2.068303
-2.458010 -2.066232
-2.458100 -2.066232
-2.458100 -2.062117
-2.459176 -2.062117
-2.459176 -2.060073
-2.462511 -2.060073
-2.462511 -2.058037
-2.462782 -2.058037
-2.462782 -2.056010
-2.463962 -2.056010
-2.463962 -2.053991
-2.465144 -2.053991
-2.465144 -2.051980
-2.465235 -2.051980
-2.465235 -2.049978
-2.469541 -2.049978
-2.469541 -2.047983
-2.474358 -2.047983
-2.474358 -2.045997
-2.475478 -2.045997
-2.475478 -2.044019
-2.484933 -2.044019
-2.484933 -2.042049
-2.487621 -2.042049
-2.487621 -2.040087
-2.488006 -2.040087
-2.488006 -2.038133
-2.492173 -2.038133
-2.492173 -2.036186
-2.495008 -2.036186
-2.495008 -2.034247
-2.496483 -2.034247
-2.496483 -2.032316
-2.498952 -2.032316
-2.498952 -2.030392
-2.500739 -2.030392
-2.500739 -2.028476
-2.505645 -2.028476
-2.505645 -2.026567
-2.513994 -2.026567
-2.513994 -2.024666
-2.514302 -2.024666
-2.514302 -2.022771
-2.517715 -2.022771
-2.517715 -2.020884
-2.518234 -2.020884
-2.518234 -2.019005
-2.519901 -2.019005
-2.519901 -2.017132
-2.520528 -2.017132
-2.520528 -2.015266
-2.520842 -2.015266
-2.520842 -2.013408
-2.521995 -2.013408
-2.521995 -2.011556
-2.522941 -2.011556
-2.522941 -2.009711
-2.523468 -2.009711
-2.523468 -2.007873
-2.528878 -2.007873
-2.528878 -2.006042
-2.532742 -2.006042
-2.532742 -2.004217
-2.535014 -2.004217
-2.535014 -2.002399
-2.535339 -2.002399
-2.535339 -2.000588
-2.536536 -2.000588
-2.536536 -1.998783
-2.539158 -1.998783
-2.539158 -1.996985
-2.539597 -1.996985
-2.539597 -1.993407
-2.540586 -1.993407
-2.540586 -1.991628
-2.541026 -1.991628
-2.541026 -1.989855
-2.545346 -1.989855
-2.545346 -1.988089
-2.547356 -1.988089
-2.547356 -1.986328
-2.550503 -1.986328
-2.550503 -1.984574
-2.551972 -1.984574
-2.551972 -1.982826
-2.552086 -1.982826
-2.552086 -1.981084
-2.553107 -1.981084
-2.553107 -1.979347
-2.553220 -1.979347
-2.553220 -1.977617
-2.555614 -1.977617
-2.555614 -1.975893
-2.557562 -1.975893
-2.557562 -1.974174
-2.559520 -1.974174
-2.559520 -1.972462
-2.562418 -1.972462
-2.562418 -1.970755
-2.563817 -1.970755
-2.563817 -1.969053
-2.566746 -1.969053
-2.566746 -1.967358
-2.567099 -1.967358
-2.567099 -1.965668
-2.570291 -1.965668
-2.570291 -1.963984
-2.571957 -1.963984
-2.571957 -1.962305
-2.572434 -1.962305
-2.572434 -1.960632
-2.575670 -1.960632
-2.575670 -1.958964
-2.577117 -1.958964
-2.577117 -1.957302
-2.580271 -1.957302
-2.580271 -1.955645
-2.581614 -1.955645
-2.581614 -1.953993
-2.582593 -1.953993
-2.582593 -1.952347
-2.582838 -1.952347
-2.582838 -1.950706
-2.589017 -1.950706
-2.589017 -1.949070
-2.594159 -1.949070
-2.594159 -1.947440
-2.595931 -1.947440
-2.595931 -1.945814
-2.596566 -1.945814
-2.596566 -1.944194
-2.597074 -1.944194
-2.597074 -1.940969
-2.597201 -1.940969
-2.597201 -1.937763
-2.598604 -1.937763
-2.598604 -1.936168
-2.600653 -1.936168
-2.600653 -1.934578
-2.601939 -1.934578
-2.601939 -1.932992
-2.602455 -1.932992
-2.602455 -1.931412
-2.603229 -1.931412
-2.603229 -1.929836
-2.604135 -1.929836
-2.604135 -1.928265
-2.606084 -1.928265
-2.606084 -1.926699
-2.606344 -1.926699
-2.606344 -1.925137
-2.606475 -1.925137
-2.606475 -1.923581
-2.612254 -1.923581
-2.612254 -1.922028
-2.618122 -1.922028
-2.618122 -1.920481
-2.619199 -1.920481
-2.619199 -1.918938
-2.620820 -1.918938
-2.620820 -1.917399
-2.620955 -1.917399
-2.620955 -1.915866
-2.622583 -1.915866
-2.622583 -1.914336
-2.622991 -1.914336
-2.622991 -1.912811
-2.625586 -1.912811
-2.625586 -1.911291
-2.627648 -1.911291
-2.627648 -1.906755
-2.628890 -1.906755
-2.628890 -1.905252
-2.629859 -1.905252
-2.629859 -1.903754
-2.632222 -1.903754
-2.632222 -1.902259
-2.632641 -1.902259
-2.632641 -1.900769
-2.635303 -1.900769
-2.635303 -1.899283
-2.637700 -1.899283
-2.637700 -1.897801
-2.646576 -1.897801
-2.646576 -1.896323
-2.652120 -1.896323
-2.652120 -1.894850
-2.656110 -1.894850
-2.656110 -1.891915
-2.657599 -1.891915
-2.657599 -1.890453
-2.661949 -1.890453
-2.661949 -1.888996
-2.671422 -1.888996
-2.671422 -1.887543
-2.671886 -1.887543
-2.671886 -1.886093
-2.674998 -1.886093
-2.674998 -1.883207
-2.681617 -1.883207
-2.681617 -1.881769
-2.683211 -1.881769
-2.683211 -1.880335
-2.683530 -1.880335
-2.683530 -1.878905
-2.684170 -1.878905
-2.684170 -1.877479
-2.684330 -1.877479
-2.684330 -1.876057
-2.684651 -1.876057
-2.684651 -1.873224
-2.686097 -1.873224
-2.686097 -1.871813
-2.686419 -1.871813
-2.686419 -1.870406
-2.689005 -1.870406
-2.689005 -1.869003
-2.690305 -1.869003
-2.690305 -1.867603
-2.692100 -1.867603
-2.692100 -1.866206
-2.692918 -1.866206
-2.692918 -1.864814
-2.693082 -1.864814
-2.693082 -1.863425
-2.694232 -1.863425
-2.694232 -1.862040
-2.694726 -1.862040
-2.694726 -1.860658
-2.696211 -1.860658
-2.696211 -1.859280
-2.700202 -1.859280
-2.700202 -1.857905
-2.701374 -1.857905
-2.701374 -1.856534
-2.704574 -1.856534
-2.704574 -1.855166
-2.704743 -1.855166
-2.704743 -1.852441
-2.705082 -1.852441
-2.705082 -1.851083
-2.707802 -1.851083
-2.707802 -1.849729
-2.711576 -1.849729
-2.711576 -1.848379
-2.712439 -1.848379
-2.712439 -1.847031
-2.713304 -1.847031
-2.713304 -1.845687
-2.713997 -1.845687
-2.713997 -1.844347
-2.714171 -1.844347
-2.714171 -1.843010
-2.714692 -1.843010
-2.714692 -1.841676
-2.719240 -1.841676
-2.719240 -1.840345
-2.719416 -1.840345
-2.719416 -1.839017
-2.719769 -1.839017
-2.719769 -1.837693
-2.721359 -1.837693
-2.721359 -1.836372
-2.721536 -1.836372
-2.721536 -1.835054
-2.721713 -1.835054
-2.721713 -1.833740
-2.724024 -1.833740
-2.724024 -1.832428
-2.724202 -1.832428
-2.724202 -1.831120
-2.725274 -1.831120
-2.725274 -1.829814
-2.729594 -1.829814
-2.729594 -1.827213
-2.731591 -1.827213
-2.731591 -1.825917
-2.732868 -1.825917
-2.732868 -1.824624
-2.733233 -1.824624
-2.733233 -1.823335
-2.735987 -1.823335
-2.735987 -1.822048
-2.741556 -1.822048
-2.741556 -1.819483
-2.741743 -1.819483
-2.741743 -1.818205
-2.742493 -1.818205
-2.742493 -1.816930
-2.747212 -1.816930
-2.747212 -1.815658
-2.749691 -1.815658
-2.749691 -1.814389
-2.751417 -1.814389
-2.751417 -1.813123
-2.753537 -1.813123
-2.753537 -1.811860
-2.754505 -1.811860
-2.754505 -1.810600
-2.755476 -1.810600
-2.755476 -1.809342
-2.758992 -1.809342
-2.758992 -1.805587
-2.759778 -1.805587
-2.759778 -1.804341
-2.762939 -1.804341
-2.762939 -1.803098
-2.764131 -1.803098
-2.764131 -1.801857
-2.766328 -1.801857
-2.766328 -1.800620
-2.766528 -1.800620
-2.766528 -1.799385
-2.772794 -1.799385
-2.772794 -1.798152
-2.773202 -1.798152
-2.773202 -1.796923
-2.775866 -1.796923
-2.775866 -1.795696
-2.776072 -1.795696
-2.776072 -1.793250
-2.776278 -1.793250
-2.776278 -1.792031
-2.783767 -1.792031
-2.783767 -1.790815
-2.789275 -1.790815
-2.789275 -1.789602
-2.789702 -1.789602
-2.789702 -1.788391
-2.793138 -1.788391
-2.793138 -1.787183
-2.795085 -1.787183
-2.795085 -1.785977
-2.795302 -1.785977
-2.795302 -1.784774
-2.798355 -1.784774
-2.798355 -1.782376
-2.798574 -1.782376
-2.798574 -1.781180
-2.803427 -1.781180
-2.803427 -1.779988
-2.804539 -1.779988
-2.804539 -1.778797
-2.804762 -1.778797
-2.804762 -1.777609
-2.804985 -1.777609
-2.804985 -1.776424
-2.806102 -1.776424
-2.806102 -1.775241
-2.808346 -1.775241
-2.808346 -1.772883
-2.810379 -1.772883
-2.810379 -1.771708
-2.812195 -1.771708
-2.812195 -1.770535
-2.812651 -1.770535
-2.812651 -1.768196
-2.815167 -1.768196
-2.815167 -1.767031
-2.816777 -1.767031
-2.816777 -1.765867
-2.817008 -1.765867
-2.817008 -1.764707
-2.817469 -1.764707
-2.817469 -1.762392
-2.819787 -1.762392
-2.819787 -1.761238
-2.820719 -1.761238
-2.820719 -1.760087
-2.820952 -1.760087
-2.820952 -1.758937
-2.826359 -1.758937
-2.826359 -1.757791
-2.827783 -1.757791
-2.827783 -1.756646
-2.828975 -1.756646
-2.828975 -1.755504
-2.829213 -1.755504
-2.829213 -1.754364
-2.830649 -1.754364
-2.830649 -1.753226
-2.831129 -1.753226
-2.831129 -1.750958
-2.831610 -1.750958
-2.831610 -1.749827
-2.832573 -1.749827
-2.832573 -1.748698
-2.834992 -1.748698
-2.834992 -1.747572
-2.835478 -1.747572
-2.835478 -1.746447
-2.839143 -1.746447
-2.839143 -1.744206
-2.841361 -1.744206
-2.841361 -1.743088
-2.842103 -1.743088
-2.842103 -1.741972
-2.842599 -1.741972
-2.842599 -1.740859
-2.843344 -1.740859
-2.843344 -1.739748
-2.844340 -1.739748
-2.844340 -1.738639
-2.845839 -1.738639
-2.845839 -1.736427
-2.849108 -1.736427
-2.849108 -1.735325
-2.849614 -1.735325
-2.849614 -1.734224
-2.850121 -1.734224
-2.850121 -1.733126
-2.850374 -1.733126
-2.850374 -1.732029
-2.850628 -1.732029
-2.850628 -1.730935
-2.852409 -1.730935
-2.852409 -1.729843
-2.856256 -1.729843
-2.856256 -1.727665
-2.859105 -1.727665
-2.859105 -1.726579
-2.859625 -1.726579
-2.859625 -1.725495
-2.870468 -1.725495
-2.870468 -1.722255
-2.873165 -1.722255
-2.873165 -1.721179
-2.873978 -1.721179
-2.873978 -1.720105
-2.875065 -1.720105
-2.875065 -1.719033
-2.875609 -1.719033
-2.875609 -1.717963
-2.878896 -1.717963
-2.878896 -1.716895
-2.880275 -1.716895
-2.880275 -1.715828
-2.880828 -1.715828
-2.880828 -1.714764
-2.881382 -1.714764
-2.881382 -1.713702
-2.881659 -1.713702
-2.881659 -1.712642
-2.882771 -1.712642
-2.882771 -1.711583
-2.883049 -1.711583
-2.883049 -1.710527
-2.887252 -1.710527
-2.887252 -1.709472
-2.889231 -1.709472
-2.889231 -1.708420
-2.892650 -1.708420
-2.892650 -1.707369
-2.898425 -1.707369
-2.898425 -1.706320
-2.898716 -1.706320
-2.898716 -1.705273
-2.899008 -1.705273
-2.899008 -1.703185
-2.901056 -1.703185
-2.901056 -1.702143
-2.903116 -1.702143
-2.903116 -1.701103
-2.904298 -1.701103
-2.904298 -1.700066
-2.905782 -1.700066
-2.905782 -1.699030
-2.908770 -1.699030
-2.908770 -1.697996
-2.909070 -1.697996
-2.909070 -1.696963
-2.912390 -1.696963
-2.912390 -1.695933
-2.912997 -1.695933
-2.912997 -1.693877
-2.913605 -1.693877
-2.913605 -1.692852
-2.915741 -1.692852
-2.915741 -1.691829
-2.918817 -1.691829
-2.918817 -1.690807
-2.921298 -1.690807
-2.921298 -1.689787
-2.921921 -1.689787
-2.921921 -1.688769
-2.922233 -1.688769
-2.922233 -1.687753
-2.927896 -1.687753
-2.927896 -1.686738
-2.929168 -1.686738
-2.929168 -1.684714
-2.934949 -1.684714
-2.934949 -1.683705
-2.936572 -1.683705
-2.936572 -1.682697
-2.938203 -1.682697
-2.938203 -1.680687
-2.939842 -1.680687
-2.939842 -1.678684
-2.940171 -1.678684
-2.940171 -1.677684
-2.942481 -1.677684
-2.942481 -1.676687
-2.943476 -1.676687
-2.943476 -1.675691
-2.945475 -1.675691
-2.945475 -1.674697
-2.945809 -1.674697
-2.945809 -1.673704
-2.949170 -1.673704
-2.949170 -1.672713
-2.951202 -1.672713
-2.951202 -1.671724
-2.955648 -1.671724
-2.955648 -1.670736
-2.957374 -1.670736
-2.957374 -1.669750
-2.958761 -1.669750
-2.958761 -1.668766
-2.959457 -1.668766
-2.959457 -1.667783
-2.961202 -1.667783
-2.961202 -1.666802
-2.961552 -1.666802
-2.961552 -1.665822
-2.963661 -1.665822
-2.963661 -1.662893
-2.964013 -1.662893
-2.964013 -1.660948
-2.965428 -1.660948
-2.965428 -1.659978
-2.968991 -1.659978
-2.968991 -1.659009
-2.969349 -1.659009
-2.969349 -1.658042
-2.971868 -1.658042
-2.971868 -1.656113
-2.973679 -1.656113
-2.973679 -1.655151
-2.978065 -1.655151
-2.978065 -1.654190
-2.979171 -1.654190
-2.979171 -1.653231
-2.982137 -1.653231
-2.982137 -1.652273
-2.984379 -1.652273
-2.984379 -1.649409
-2.984755 -1.649409
-2.984755 -1.647507
-2.986637 -1.647507
-2.986637 -1.646558
-2.988150 -1.646558
-2.988150 -1.645610
-2.988529 -1.645610
-2.988529 -1.643720
-2.988909 -1.643720
-2.988909 -1.641836
-2.989289 -1.641836
-2.989289 -1.640896
-2.991963 -1.640896
-2.991963 -1.639020
-2.992731 -1.639020
-2.992731 -1.638085
-2.996209 -1.638085
-2.996209 -1.637150
-2.998548 -1.637150
-2.998548 -1.635286
-3.000903 -1.635286
-3.000903 -1.631575
-3.003275 -1.631575
-3.003275 -1.629727
-3.004467 -1.629727
-3.004467 -1.628806
-3.006064 -1.628806
-3.006064 -1.627886
-3.008876 -1.627886
-3.008876 -1.626049
-3.010089 -1.626049
-3.010089 -1.625133
-3.010900 -1.625133
-3.010900 -1.624219
-3.011306 -1.624219
-3.011306 -1.623305
-3.011713 -1.623305
-3.011713 -1.621483
-3.014574 -1.621483
-3.014574 -1.618759
-3.014984 -1.618759
-3.014984 -1.616949
-3.015396 -1.616949
-3.015396 -1.616047
-3.016632 -1.616047
-3.016632 -1.615145
-3.018289 -1.615145
-3.018289 -1.614245
-3.020371 -1.614245
-3.020371 -1.613346
-3.022466 -1.613346
-3.022466 -1.612449
-3.024152 -1.612449
-3.024152 -1.611553
-3.024998 -1.611553
-3.024998 -1.610658
-3.029261 -1.610658
-3.029261 -1.608872
-3.029691 -1.608872
-3.029691 -1.607981
-3.030120 -1.607981
-3.030120 -1.605316
-3.030982 -1.605316
-3.030982 -1.604430
-3.031414 -1.604430
-3.031414 -1.602662
-3.034451 -1.602662
-3.034451 -1.601780
-3.034887 -1.601780
-3.034887 -1.600019
-3.037077 -1.600019
-3.037077 -1.599140
-3.038839 -1.599140
-3.038839 -1.597387
-3.045533 -1.597387
-3.045533 -1.596513
-3.046888 -1.596513
-3.046888 -1.595639
-3.047795 -1.595639
-3.047795 -1.594767
-3.048704 -1.594767
-3.048704 -1.593896
-3.050530 -1.593896
-3.050530 -1.593026
-3.051447 -1.593026
-3.051447 -1.592157
-3.051906 -1.592157
-3.051906 -1.591289
-3.053288 -1.591289
-3.053288 -1.589558
-3.054213 -1.589558
-3.054213 -1.588694
-3.054676 -1.588694
-3.054676 -1.587831
-3.055605 -1.587831
-3.055605 -1.586970
-3.057470 -1.586970
-3.057470 -1.586109
-3.057937 -1.586109
-3.057937 -1.583535
-3.059345 -1.583535
-3.059345 -1.582679
-3.060287 -1.582679
-3.060287 -1.581825
-3.060759 -1.581825
-3.060759 -1.580971
-3.061232 -1.580971
-3.061232 -1.579268
-3.066476 -1.579268
-3.066476 -1.578418
-3.067921 -1.578418
-3.067921 -1.577569
-3.068888 -1.577569
-3.068888 -1.575875
-3.069373 -1.575875
-3.069373 -1.574185
-3.071807 -1.574185
-3.071807 -1.572500
-3.074259 -1.572500
-3.074259 -1.569980
-3.075245 -1.569980
-3.075245 -1.568306
-3.076234 -1.568306
-3.076234 -1.566636
-3.077723 -1.566636
-3.077723 -1.565803
-3.079719 -1.565803
-3.079719 -1.564140
-3.081225 -1.564140
-3.081225 -1.563310
-3.081728 -1.563310
-3.081728 -1.560826
-3.082232 -1.560826
-3.082232 -1.560001
-3.083243 -1.560001
-3.083243 -1.559176
-3.084764 -1.559176
-3.084764 -1.557530
-3.088858 -1.557530
-3.088858 -1.556708
-3.089889 -1.556708
-3.089889 -1.555888
-3.090924 -1.555888
-3.090924 -1.555068
-3.091962 -1.555068
-3.091962 -1.554250
-3.092482 -1.554250
-3.092482 -1.553433
-3.093003 -1.553433
-3.093003 -1.552616
-3.093525 -1.552616
-3.093525 -1.551801
-3.094048 -1.551801
-3.094048 -1.547740
-3.094572 -1.547740
-3.094572 -1.546931
-3.095096 -1.546931
-3.095096 -1.546123
-3.099323 -1.546123
-3.099323 -1.544510
-3.099856 -1.544510
-3.099856 -1.543705
-3.101458 -1.543705
-3.101458 -1.542901
-3.102531 -1.542901
-3.102531 -1.540494
-3.104146 -1.540494
-3.104146 -1.539694
-3.108494 -1.539694
-3.108494 -1.538895
-3.110140 -1.538895
-3.110140 -1.537300
-3.110691 -1.537300
-3.110691 -1.535708
-3.111242 -1.535708
-3.111242 -1.534914
-3.114571 -1.534914
-3.114571 -1.534121
-3.120765 -1.534121
-3.120765 -1.533328
-3.121334 -1.533328
-3.121334 -1.532537
-3.121904 -1.532537
-3.121904 -1.531746
-3.122475 -1.531746
-3.122475 -1.530168
-3.125345 -1.530168
-3.125345 -1.528594
-3.125923 -1.528594
-3.125923 -1.527809
-3.131165 -1.527809
-3.131165 -1.527024
-3.131753 -1.527024
-3.131753 -1.525457
-3.134116 -1.525457
-3.134116 -1.524675
-3.134709 -1.524675
-3.134709 -1.523894
-3.135303 -1.523894
-3.135303 -1.523114
-3.137692 -1.523114
-3.137692 -1.522335
-3.139496 -1.522335
-3.139496 -1.521557
-3.142524 -1.521557
-3.142524 -1.520780
-3.143744 -1.520780
-3.143744 -1.520003
-3.144968 -1.520003
-3.144968 -1.519228
-3.145582 -1.519228
-3.145582 -1.518453
-3.147431 -1.518453
-3.147431 -1.517680
-3.148050 -1.517680
-3.148050 -1.516907
-3.148670 -1.516907
-3.148670 -1.516135
-3.149291 -1.516135
-3.149291 -1.515364
-3.152415 -1.515364
-3.152415 -1.514594
-3.155570 -1.514594
-3.155570 -1.512290
-3.156841 -1.512290
-3.156841 -1.509993
-3.157478 -1.509993
-3.157478 -1.509229
-3.160040 -1.509229
-3.160040 -1.508466
-3.161329 -1.508466
-3.161329 -1.506943
-3.161976 -1.506943
-3.161976 -1.506183
-3.162623 -1.506183
-3.162623 -1.505423
-3.165882 -1.505423
-3.165882 -1.504665
-3.167195 -1.504665
-3.167195 -1.503150
-3.169838 -1.503150
-3.169838 -1.501639
-3.170502 -1.501639
-3.170502 -1.500885
-3.174516 -1.500885
-3.174516 -1.498627
-3.175191 -1.498627
-3.175191 -1.497126
-3.176543 -1.497126
-3.176543 -1.496377
-3.179266 -1.496377
-3.179266 -1.494135
-3.183394 -1.494135
-3.183394 -1.493389
-3.184087 -1.493389
-3.184087 -1.490414
-3.185479 -1.490414
-3.185479 -1.489672
-3.186876 -1.489672
-3.186876 -1.488931
-3.187577 -1.488931
-3.187577 -1.487452
-3.188280 -1.487452
-3.188280 -1.486714
-3.188984 -1.486714
-3.188984 -1.484503
-3.190398 -1.484503
-3.190398 -1.483768
-3.191817 -1.483768
-3.191817 -1.481567
-3.192530 -1.481567
-3.192530 -1.480835
-3.193244 -1.480835
-3.193244 -1.479373
-3.195395 -1.479373
-3.195395 -1.478644
-3.196116 -1.478644
-3.196116 -1.475007
-3.196838 -1.475007
-3.196838 -1.474282
-3.198287 -1.474282
-3.198287 -1.473558
-3.199014 -1.473558
-3.199014 -1.472835
-3.199743 -1.472835
-3.199743 -1.472112
-3.201206 -1.472112
-3.201206 -1.471390
-3.202676 -1.471390
-3.202676 -1.470669
-3.203413 -1.470669
-3.203413 -1.469949
-3.204893 -1.469949
-3.204893 -1.469229
-3.206381 -1.469229
-3.206381 -1.468510
-3.207127 -1.468510
-3.207127 -1.467792
-3.210885 -1.467792
-3.210885 -1.467075
-3.216995 -1.467075
-3.216995 -1.465642
-3.220875 -1.465642
-3.220875 -1.464213
-3.223227 -1.464213
-3.223227 -1.463500
-3.224015 -1.463500
-3.224015 -1.462787
-3.224805 -1.462787
-3.224805 -1.461363
-3.227985 -1.461363
-3.227985 -1.459234
-3.229587 -1.459234
-3.229587 -1.458525
-3.232006 -1.458525
-3.232006 -1.456405
-3.232816 -1.456405
-3.232816 -1.454994
-3.233629 -1.454994
-3.233629 -1.452884
-3.234444 -1.452884
-3.234444 -1.450781
-3.235261 -1.450781
-3.235261 -1.448684
-3.236080 -1.448684
-3.236080 -1.446593
-3.239378 -1.446593
-3.239378 -1.445898
-3.240209 -1.445898
-3.240209 -1.445203
-3.244393 -1.445203
-3.244393 -1.443815
-3.246083 -1.443815
-3.246083 -1.442430
-3.246932 -1.442430
-3.246932 -1.440359
-3.248635 -1.440359
-3.248635 -1.438293
-3.250349 -1.438293
-3.250349 -1.437605
-3.251209 -1.437605
-3.251209 -1.434863
-3.252072 -1.434863
-3.252072 -1.434179
-3.253804 -1.434179
-3.253804 -1.433496
-3.254674 -1.433496
-3.254674 -1.432132
-3.257299 -1.432132
-3.257299 -1.429411
-3.259062 -1.429411
-3.259062 -1.427377
-3.259947 -1.427377
-3.259947 -1.426701
-3.260835 -1.426701
-3.260835 -1.426025
-3.265312 -1.426025
-3.265312 -1.424675
-3.266215 -1.424675
-3.266215 -1.423328
-3.268941 -1.423328
-3.268941 -1.422655
-3.269855 -1.422655
-3.269855 -1.421983
-3.271692 -1.421983
-3.271692 -1.421312
-3.273539 -1.421312
-3.273539 -1.420641
-3.274467 -1.420641
-3.274467 -1.419971
-3.275398 -1.419971
-3.275398 -1.419301
-3.276332 -1.419301
-3.276332 -1.418632
-3.277268 -1.418632
-3.277268 -1.417297
-3.279150 -1.417297
-3.279150 -1.415963
-3.281044 -1.415963
-3.281044 -1.414632
-3.282949 -1.414632
-3.282949 -1.411978
-3.283906 -1.411978
-3.283906 -1.411316
-3.284866 -1.411316
-3.284866 -1.409994
-3.286795 -1.409994
-3.286795 -1.408016
-3.292658 -1.408016
-3.292658 -1.404731
-3.294638 -1.404731
-3.294638 -1.404075
-3.295633 -1.404075
-3.295633 -1.403421
-3.299644 -1.403421
-3.299644 -1.401460
-3.307831 -1.401460
-3.307831 -1.400808
-3.310959 -1.400808
-3.310959 -1.399505
-3.314119 -1.399505
-3.314119 -1.398205
-3.316245 -1.398205
-3.316245 -1.396907
-3.317314 -1.396907
-3.317314 -1.395612
-3.318386 -1.395612
-3.318386 -1.392383
-3.322713 -1.392383
-3.322713 -1.389810
-3.326001 -1.389810
-3.326001 -1.388527
-3.330440 -1.388527
-3.330440 -1.387246
-3.331560 -1.387246
-3.331560 -1.385968
-3.332685 -1.385968
-3.332685 -1.385330
-3.336083 -1.385330
-3.336083 -1.384692
-3.339521 -1.384692
-3.339521 -1.383418
-3.340676 -1.383418
-3.340676 -1.382782
-3.344167 -1.382782
-3.344167 -1.378345
-3.346517 -1.378345
-3.346517 -1.375822
-3.348886 -1.375822
-3.348886 -1.374564
-3.350078 -1.374564
-3.350078 -1.373935
-3.352475 -1.373935
-3.352475 -1.371427
-3.353681 -1.371427
-3.353681 -1.369552
-3.354892 -1.369552
-3.354892 -1.368928
-3.356108 -1.368928
-3.356108 -1.368304
-3.358554 -1.368304
-3.358554 -1.363954
-3.359785 -1.363954
-3.359785 -1.362716
-3.363509 -1.362716
-3.363509 -1.360863
-3.364760 -1.360863
-3.364760 -1.358399
-3.367279 -1.358399
-3.367279 -1.357785
-3.371099 -1.357785
-3.371099 -1.357171
-3.374968 -1.357171
-3.374968 -1.355944
-3.377575 -1.355944
-3.377575 -1.354719
-3.378888 -1.354719
-3.378888 -1.351057
-3.380206 -1.351057
-3.380206 -1.348626
-3.384197 -1.348626
-3.384197 -1.346203
-3.385539 -1.346203
-3.385539 -1.345598
-3.386888 -1.345598
-3.386888 -1.342583
-3.388242 -1.342583
-3.388242 -1.341380
-3.389603 -1.341380
-3.389603 -1.337783
-3.390970 -1.337783
-3.390970 -1.334203
-3.393724 -1.334203
-3.393724 -1.333608
-3.395110 -1.333608
-3.395110 -1.331826
-3.396503 -1.331826
-3.396503 -1.328275
-3.399309 -1.328275
-3.399309 -1.325328
-3.402142 -1.325328
-3.402142 -1.318302
-3.405003 -1.318302
-3.405003 -1.317720
-3.406444 -1.317720
-3.406444 -1.313654
-3.409347 -1.313654
-3.409347 -1.313075
-3.410809 -1.313075
-3.410809 -1.312497
-3.412279 -1.312497
-3.412279 -1.311919
-3.413756 -1.311919
-3.413756 -1.310187
-3.418232 -1.310187
-3.418232 -1.307309
-3.419740 -1.307309
-3.419740 -1.306161
-3.422778 -1.306161
-3.422778 -1.305588
-3.424309 -1.305588
-3.424309 -1.301017
-3.425849 -1.301017
-3.425849 -1.293082
-3.427396 -1.293082
-3.427396 -1.291955
-3.428952 -1.291955
-3.428952 -1.290829
-3.430516 -1.290829
-3.430516 -1.290267
-3.432088 -1.290267
-3.432088 -1.289706
-3.435259 -1.289706
-3.435259 -1.287463
-3.436857 -1.287463
-3.436857 -1.286904
-3.438464 -1.286904
-3.438464 -1.286344
-3.441706 -1.286344
-3.441706 -1.283554
-3.443340 -1.283554
-3.443340 -1.282997
-3.453344 -1.282997
-3.453344 -1.280219
-3.456757 -1.280219
-3.456757 -1.273042
-3.460210 -1.273042
-3.460210 -1.271944
-3.461953 -1.271944
-3.461953 -1.269751
-3.463706 -1.269751
-3.463706 -1.267020
-3.465469 -1.267020
-3.465469 -1.266475
-3.469029 -1.266475
-3.469029 -1.265930
-3.470826 -1.265930
-3.470826 -1.264841
-3.474453 -1.264841
-3.474453 -1.264298
-3.476284 -1.264298
-3.476284 -1.260502
-3.478127 -1.260502
-3.478127 -1.258881
-3.479981 -1.258881
-3.479981 -1.257802
-3.485618 -1.257802
-3.485618 -1.255649
-3.487522 -1.255649
-3.487522 -1.253501
-3.489438 -1.253501
-3.489438 -1.252429
-3.491367 -1.252429
-3.491367 -1.251359
-3.493310 -1.251359
-3.493310 -1.247093
-3.499217 -1.247093
-3.499217 -1.240735
-3.501214 -1.240735
-3.501214 -1.239154
-3.503225 -1.239154
-3.503225 -1.231814
-3.505250 -1.231814
-3.505250 -1.231292
-3.507289 -1.231292
-3.507289 -1.230249
-3.509343 -1.230249
-3.509343 -1.228688
-3.511413 -1.228688
-3.511413 -1.222473
-3.513497 -1.222473
-3.513497 -1.217329
-3.517712 -1.217329
-3.517712 -1.214770
-3.521990 -1.214770
-3.521990 -1.213748
-3.524153 -1.213748
-3.524153 -1.207138
-3.526333 -1.207138
-3.526333 -1.201585
-3.528530 -1.201585
-3.528530 -1.201083
-3.530745 -1.201083
-3.530745 -1.197070
-3.532976 -1.197070
-3.532976 -1.195570
-3.537493 -1.195570
-3.537493 -1.193575
-3.542083 -1.193575
-3.542083 -1.189598
-3.544407 -1.189598
-3.544407 -1.188112
-3.546749 -1.188112
-3.546749 -1.186628
-3.549112 -1.186628
-3.549112 -1.186134
-3.551494 -1.186134
-3.551494 -1.184654
-3.553896 -1.184654
-3.553896 -1.183668
-3.556320 -1.183668
-3.556320 -1.179248
-3.558764 -1.179248
-3.558764 -1.177779
-3.561230 -1.177779
-3.561230 -1.177291
-3.563717 -1.177291
-3.563717 -1.169991
-3.566227 -1.169991
-3.566227 -1.161313
-3.571315 -1.161313
-3.571315 -1.160833
-3.576498 -1.160833
-3.576498 -1.160354
-3.579125 -1.160354
-3.579125 -1.156529
-3.581778 -1.156529
-3.581778 -1.146097
-3.584456 -1.146097
-3.584456 -1.143273
-3.587160 -1.143273
-3.587160 -1.141865
-3.589891 -1.141865
-3.589891 -1.139055
-3.592648 -1.139055
-3.592648 -1.137653
-3.595433 -1.137653
-3.595433 -1.137187
-3.598246 -1.137187
-3.598246 -1.136720
-3.603960 -1.136720
-3.603960 -1.136254
-3.606861 -1.136254
-3.606861 -1.135788
-3.609794 -1.135788
-3.609794 -1.133927
-3.612757 -1.133927
-3.612757 -1.131606
-3.615753 -1.131606
-3.615753 -1.127443
-3.618781 -1.127443
-3.618781 -1.125138
-3.621843 -1.125138
-3.621843 -1.123299
-3.624939 -1.123299
-3.624939 -1.122381
-3.628071 -1.122381
-3.628071 -1.120548
-3.637684 -1.120548
-3.637684 -1.120090
-3.640965 -1.120090
-3.640965 -1.119632
-3.644285 -1.119632
-3.644285 -1.117804
-3.647646 -1.117804
-3.647646 -1.116436
-3.651049 -1.116436
-3.651049 -1.111890
-3.654495 -1.111890
-3.654495 -1.107366
-3.657984 -1.107366
-3.657984 -1.103314
-3.661519 -1.103314
-3.661519 -1.101967
-3.665100 -1.101967
-3.665100 -1.099728
-3.668729 -1.099728
-3.668729 -1.098386
-3.672406 -1.098386
-3.672406 -1.094819
-3.676134 -1.094819
-3.676134 -1.093485
-3.683747 -1.093485
-3.683747 -1.089052
-3.687635 -1.089052
-3.687635 -1.074137
-3.691579 -1.074137
-3.691579 -1.072832
-3.695582 -1.072832
-3.695582 -1.072398
-3.703770 -1.072398
-3.703770 -1.071530
-3.707958 -1.071530
-3.707958 -1.071096
-3.712213 -1.071096
-3.712213 -1.067632
-3.716537 -1.067632
-3.716537 -1.062461
-3.720930 -1.062461
-3.720930 -1.055610
-3.725397 -1.055610
-3.725397 -1.043737
-3.734561 -1.043737
-3.734561 -1.043316
-3.744049 -1.043316
-3.744049 -1.035765
-3.748922 -1.035765
-3.748922 -1.029516
-3.753886 -1.029516
-3.753886 -1.025373
-3.758944 -1.025373
-3.758944 -1.024133
-3.764101 -1.024133
-3.764101 -1.018780
-3.769359 -1.018780
-3.769359 -1.013048
-3.774724 -1.013048
-3.774724 -1.006942
-3.780200 -1.006942
-3.780200 -1.000068
-3.785791 -1.000068
-3.785791 -0.980118
-3.791503 -0.980118
-3.791503 -0.974601
-3.797342 -0.974601
-3.797342 -0.971854
-3.803313 -0.971854
-3.803313 -0.966381
-3.809423 -0.966381
-3.809423 -0.962879
-3.815679 -0.962879
-3.815679 -0.956294
-3.822087 -0.956294
-3.822087 -0.955908
-3.828657 -0.955908
-3.828657 -0.947452
-3.835396 -0.947452
-3.835396 -0.939442
-3.842314 -0.939442
-3.842314 -0.934135
-3.849421 -0.934135
-3.849421 -0.933002
-3.856727 -0.933002
-3.856727 -0.931115
-3.864246 -0.931115
-3.864246 -0.927351
-3.871989 -0.927351
-3.871989 -0.924350
-3.879972 -0.924350
-3.879972 -0.917627
-3.888210 -0.917627
-3.888210 -0.916882
-3.896721 -0.916882
-3.896721 -0.916138
-3.905524 -0.916138
-3.905524 -0.906513
-3.914640 -0.906513
-3.914640 -0.899898
-3.924093 -0.899898
-3.924093 -0.895145
-3.933911 -0.895145
-3.933911 -0.876331
-3.944123 -0.876331
-3.944123 -0.856763
-3.954764 -0.856763
-3.954764 -0.845179
-3.965873 -0.845179
-3.965873 -0.836825
-3.977493 -0.836825
-3.977493 -0.835092
-3.989677 -0.835092
-3.989677 -0.813125
-4.002483 -0.813125
-4.002483 -0.785540
-4.015982 -0.785540
-4.015982 -0.776917
-4.030254 -0.776917
-4.030254 -0.774276
-4.045398 -0.774276
-4.045398 -0.769338
-4.061531 -0.769338
-4.061531 -0.765729
-4.078795 -0.765729
-4.078795 -0.754310
-4.097368 -0.754310
-4.097368 -0.741701
-4.117472 -0.741701
-4.117472 -0.726025
-4.139392 -0.726025
-4.139392 -0.693638
-4.163500 -0.693638
-4.163500 -0.682181
-4.190303 -0.682181
-4.190303 -0.676332
-4.220501 -0.676332
-4.220501 -0.654677
-4.255120 -0.654677
-4.255120 -0.652862
-4.295737 -0.652862
-4.295737 -0.522382
-4.344975 -0.522382
-4.344975 -0.369992
-4.407712 -0.369992
-4.407712 -0.355635
-4.494769 -0.355635
-4.494769 -0.276484
-4.640107 -0.276484
-4.640107 -0.265328


==> male_det_data_zt2.dat <==
pfa pmiss
-0.439374 -3.725397
-1.249299 -3.725397
-1.249299 -3.546749
-1.411872 -3.546749
-1.411872 -3.438464
-1.433082 -3.438464
-1.433082 -3.359785
-1.447999 -3.359785
-1.447999 -3.297632
-1.489963 -3.297632
-1.489963 -3.246083
-1.588001 -3.246083
-1.588001 -3.201940
-1.599423 -3.201940
-1.599423 -3.163272
-1.622833 -3.163272
-1.622833 -3.128825
-1.718727 -3.128825
-1.718727 -3.097732
-1.747491 -3.097732
-1.747491 -3.069373
-1.782077 -3.069373
-1.782077 -3.043287
-1.845735 -3.043287
-1.845735 -3.019120
-1.870230 -3.019120
-1.870230 -2.996597
-1.885964 -2.996597
-1.885964 -2.975500
-1.889672 -2.975500
-1.889672 -2.955648
-1.912078 -2.955648
-1.912078 -2.936898
-1.926811 -2.936898
-1.926811 -2.919126
-1.940137 -2.919126
-1.940137 -2.902231
-1.941284 -2.902231
-1.941284 -2.886126
-1.951233 -2.886126
-1.951233 -2.870737
-1.966271 -2.870737
-1.966271 -2.855999
-1.982265 -2.855999
-1.982265 -2.841856
-1.991438 -2.841856
-1.991438 -2.828259
-1.998076 -2.828259
-1.998076 -2.815167
-2.015200 -2.815167
-2.015200 -2.802539
-2.027010 -2.802539
-2.027010 -2.790344
-2.027555 -2.790344
-2.027555 -2.778550
-2.055179 -2.778550
-2.055179 -2.767130
-2.068822 -2.767130
-2.068822 -2.756060
-2.070718 -2.756060
-2.070718 -2.745317
-2.079170 -2.745317
-2.079170 -2.734883
-2.097047 -2.734883
-2.097047 -2.724738
-2.097441 -2.724738
-2.097441 -2.714866
-2.116399 -2.714866
-2.116399 -2.705251
-2.135935 -2.705251
-2.135935 -2.695881
-2.151440 -2.695881
-2.151440 -2.686741
-2.153875 -2.686741
-2.153875 -2.677820
-2.164290 -2.677820
-2.164290 -2.669108
-2.171889 -2.669108
-2.171889 -2.660593
-2.207036 -2.660593
-2.207036 -2.652267
-2.208334 -2.652267
-2.208334 -2.644121
-2.219519 -2.644121
-2.219519 -2.636147
-2.220802 -2.636147
-2.220802 -2.628337
-2.226023 -2.628337
-2.226023 -2.620684
-2.237343 -2.620684
-2.237343 -2.613182
-2.252638 -2.613182
-2.252638 -2.605824
-2.257298 -2.605824
-2.257298 -2.598604
-2.258303 -2.598604
-2.258303 -2.591517
-2.263419 -2.591517
-2.263419 -2.584558
-2.272445 -2.584558
-2.272445 -2.577722
-2.306019 -2.577722
-2.306019 -2.571004
-2.313880 -2.571004
-2.313880 -2.564401
-2.314388 -2.564401
-2.314388 -2.557907
-2.320338 -2.557907
-2.320338 -2.551520
-2.330837 -2.551520
-2.330837 -2.545235
-2.331299 -2.545235
-2.331299 -2.539048
-2.332888 -2.539048
-2.332888 -2.532958
-2.344793 -2.532958
-2.344793 -2.526960
-2.345271 -2.526960
-2.345271 -2.521052
-2.350630 -2.521052
-2.350630 -2.515230
-2.352224 -2.515230
-2.352224 -2.509492
-2.353266 -2.509492
-2.353266 -2.503836
-2.374231 -2.503836
-2.374231 -2.498259
-2.386622 -2.498259
-2.386622 -2.492758
-2.390404 -2.492758
-2.390404 -2.487332
-2.392384 -2.487332
-2.392384 -2.481978
-2.399389 -2.481978
-2.399389 -2.476695
-2.403995 -2.476695
-2.403995 -2.471479
-2.407701 -2.471479
-2.407701 -2.466330
-2.412721 -2.466330
-2.412721 -2.461246
-2.414972 -2.461246
-2.414972 -2.456224
-2.415294 -2.456224
-2.415294 -2.451264
-2.421798 -2.451264
-2.421798 -2.446363
-2.430577 -2.446363
-2.430577 -2.441520
-2.430912 -2.441520
-2.430912 -2.436734
-2.442639 -2.436734
-2.442639 -2.432003
-2.448194 -2.432003
-2.448194 -2.427325
-2.452763 -2.427325
-2.452763 -2.422701
-2.454534 -2.422701
-2.454534 -2.418127
-2.460615 -2.418127
-2.460615 -2.413604
-2.462964 -2.413604
-2.462964 -2.409129
-2.464143 -2.409129
-2.464143 -2.404702
-2.475478 -2.404702
-2.475478 -2.400322
-2.475945 -2.400322
-2.475945 -2.395987
-2.476507 -2.395987
-2.476507 -2.391697
-2.488103 -2.391697
-2.488103 -2.387451
-2.495794 -2.387451
-2.495794 -2.383247
-2.501736 -2.383247
-2.501736 -2.379085
-2.503135 -2.379085
-2.503135 -2.374963
-2.507058 -2.374963
-2.507058 -2.370882
-2.520110 -2.370882
-2.520110 -2.366839
-2.525263 -2.366839
-2.525263 -2.362835
-2.532526 -2.362835
-2.532526 -2.358869
-2.535774 -2.358869
-2.535774 -2.354939
-2.542019 -2.354939
-2.542019 -2.351045
-2.547468 -2.351045
-2.547468 -2.343363
-2.550616 -2.343363
-2.550616 -2.339574
-2.559290 -2.339574
-2.559290 -2.335817
-2.563466 -2.335817
-2.563466 -2.332093
-2.564167 -2.332093
-2.564167 -2.328401
-2.573869 -2.328401
-2.573869 -2.324741
-2.578327 -2.324741
-2.578327 -2.321112
-2.580881 -2.321112
-2.580881 -2.317513
-2.589516 -2.317513
-2.589516 -2.313943
-2.591016 -2.313943
-2.591016 -2.310403
-2.594918 -2.310403
-2.594918 -2.306892
-2.595931 -2.306892
-2.595931 -2.303409
-2.596312 -2.303409
-2.596312 -2.299953
-2.604914 -2.299953
-2.604914 -2.296525
-2.610143 -2.296525
-2.610143 -2.293124
-2.612387 -2.293124
-2.612387 -2.289749
-2.618929 -2.289749
-2.618929 -2.286400
-2.623809 -2.286400
-2.623809 -2.283076
-2.628751 -2.283076
-2.628751 -2.279777
-2.629997 -2.279777
-2.629997 -2.276503
-2.635584 -2.276503
-2.635584 -2.273253
-2.640969 -2.273253
-2.640969 -2.266825
-2.643403 -2.266825
-2.643403 -2.263645
-2.655813 -2.263645
-2.655813 -2.260488
-2.662100 -2.260488
-2.662100 -2.257354
-2.672196 -2.257354
-2.672196 -2.254242
-2.676406 -2.254242
-2.676406 -2.251151
-2.680823 -2.251151
-2.680823 -2.248082
-2.681776 -2.248082
-2.681776 -2.245033
-2.684330 -2.245033
-2.684330 -2.242006
-2.686419 -2.242006
-2.686419 -2.238999
-2.687064 -2.238999
-2.687064 -2.236012
-2.689979 -2.236012
-2.689979 -2.233044
-2.708999 -2.233044
-2.708999 -2.230097
-2.709513 -2.230097
-2.709513 -2.227168
-2.711059 -2.227168
-2.711059 -2.224259
-2.724381 -2.224259
-2.724381 -2.221368
-2.729956 -2.221368
-2.729956 -2.218496
-2.730138 -2.218496
-2.730138 -2.215641
-2.731045 -2.215641
-2.731045 -2.212805
-2.732868 -2.212805
-2.732868 -2.209987
-2.738019 -2.209987
-2.738019 -2.207186
-2.741182 -2.207186
-2.741182 -2.204402
-2.742118 -2.204402
-2.742118 -2.201635
-2.742305 -2.201635
-2.742305 -2.198885
-2.743244 -2.198885
-2.743244 -2.196151
-2.744185 -2.196151
-2.744185 -2.193434
-2.745317 -2.193434
-2.745317 -2.190733
-2.748164 -2.190733
-2.748164 -2.188047
-2.752572 -2.188047
-2.752572 -2.185378
-2.753151 -2.185378
-2.753151 -2.182724
-2.766528 -2.182724
-2.766528 -2.180085
-2.766929 -2.180085
-2.766929 -2.177461
-2.770153 -2.177461
-2.770153 -2.174852
-2.781044 -2.174852
-2.781044 -2.169679
-2.784398 -2.169679
-2.784398 -2.167113
-2.784820 -2.167113
-2.784820 -2.164562
-2.787784 -2.164562
-2.787784 -2.162025
-2.791846 -2.162025
-2.791846 -2.159502
-2.797699 -2.159502
-2.797699 -2.156993
-2.800551 -2.156993
-2.800551 -2.154497
-2.801875 -2.154497
-2.801875 -2.152014
-2.802539 -2.152014
-2.802539 -2.149544
-2.806102 -2.149544
-2.806102 -2.147088
-2.809700 -2.147088
-2.809700 -2.144645
-2.810605 -2.144645
-2.810605 -2.142214
-2.813563 -2.142214
-2.813563 -2.139796
-2.821185 -2.139796
-2.821185 -2.137390
-2.828975 -2.137390
-2.828975 -2.134996
-2.831369 -2.134996
-2.831369 -2.130246
-2.833780 -2.130246
-2.833780 -2.127888
-2.834264 -2.127888
-2.834264 -2.125543
-2.844340 -2.125543
-2.844340 -2.123209
-2.847093 -2.123209
-2.847093 -2.120886
-2.848351 -2.120886
-2.848351 -2.118575
-2.848856 -2.118575
-2.848856 -2.116276
-2.849867 -2.116276
-2.849867 -2.111709
-2.851136 -2.111709
-2.851136 -2.109443
-2.853687 -2.109443
-2.853687 -2.107187
-2.854456 -2.107187
-2.854456 -2.104941
-2.854969 -2.104941
-2.854969 -2.102707
-2.855226 -2.102707
-2.855226 -2.100482
-2.857289 -2.100482
-2.857289 -2.098268
-2.859625 -2.098268
-2.859625 -2.096065
-2.861453 -2.096065
-2.861453 -2.093871
-2.869663 -2.093871
-2.869663 -2.091688
-2.871814 -2.091688
-2.871814 -2.089514
-2.874521 -2.089514
-2.874521 -2.087350
-2.875065 -2.087350
-2.875065 -2.085196
-2.875882 -2.085196
-2.875882 -2.083052
-2.881382 -2.083052
-2.881382 -2.080917
-2.882215 -2.080917
-2.882215 -2.078792
-2.891507 -2.078792
-2.891507 -2.076676
-2.892078 -2.076676
-2.892078 -2.074569
-2.892937 -2.074569
-2.892937 -2.072471
-2.895526 -2.072471
-2.895526 -2.070383
-2.895815 -2.070383
-2.895815 -2.068303
-2.904002 -2.068303
-2.904002 -2.066232
-2.908770 -2.066232
-2.908770 -2.064170
-2.909671 -2.064170
-2.909671 -2.062117
-2.909972 -2.062117
-2.909972 -2.060073
-2.912997 -2.060073
-2.912997 -2.056010
-2.917891 -2.056010
-2.917891 -2.053991
-2.918200 -2.053991
-2.918200 -2.051980
-2.921609 -2.051980
-2.921609 -2.049978
-2.922857 -2.049978
-2.922857 -2.047983
-2.930444 -2.047983
-2.930444 -2.045997
-2.933979 -2.045997
-2.933979 -2.044019
-2.938203 -2.044019
-2.938203 -2.042049
-2.938858 -2.042049
-2.938858 -2.038133
-2.939186 -2.038133
-2.939186 -2.036186
-2.941820 -2.036186
-2.941820 -2.034247
-2.942481 -2.034247
-2.942481 -2.030392
-2.945809 -2.030392
-2.945809 -2.028476
-2.948158 -2.028476
-2.948158 -2.024666
-2.951202 -2.024666
-2.951202 -2.022771
-2.956338 -2.022771
-2.956338 -2.020884
-2.956683 -2.020884
-2.956683 -2.019005
-2.958067 -2.019005
-2.958067 -2.017132
-2.959805 -2.017132
-2.959805 -2.015266
-2.960503 -2.015266
-2.960503 -2.013408
-2.964720 -2.013408
-2.964720 -2.011556
-2.968275 -2.011556
-2.968275 -2.009711
-2.968633 -2.009711
-2.968633 -2.004217
-2.970067 -2.004217
-2.970067 -2.002399
-2.973679 -2.002399
-2.973679 -2.000588
-2.974406 -2.000588
-2.974406 -1.998783
-2.982883 -1.998783
-2.982883 -1.996985
-2.990051 -1.996985
-2.990051 -1.993407
-2.990433 -1.993407
-2.990433 -1.991628
-2.993116 -1.991628
-2.993116 -1.989855
-2.997376 -1.989855
-2.997376 -1.988089
-2.998157 -1.988089
-2.998157 -1.984574
-3.004069 -1.984574
-3.004069 -1.981084
-3.006464 -1.981084
-3.006464 -1.977617
-3.007668 -1.977617
-3.007668 -1.975893
-3.008473 -1.975893
-3.008473 -1.972462
-3.010494 -1.972462
-3.010494 -1.970755
-3.010900 -1.970755
-3.010900 -1.969053
-3.013754 -1.969053
-3.013754 -1.967358
-3.015807 -1.967358
-3.015807 -1.965668
-3.017874 -1.965668
-3.017874 -1.963984
-3.018289 -1.963984
-3.018289 -1.962305
-3.022466 -1.962305
-3.022466 -1.960632
-3.024574 -1.960632
-3.024574 -1.957302
-3.025846 -1.957302
-3.025846 -1.955645
-3.029691 -1.955645
-3.029691 -1.953993
-3.033580 -1.953993
-3.033580 -1.950706
-3.034451 -1.950706
-3.034451 -1.947440
-3.035324 -1.947440
-3.035324 -1.945814
-3.036199 -1.945814
-3.036199 -1.944194
-3.037077 -1.944194
-3.037077 -1.942579
-3.037957 -1.942579
-3.037957 -1.939363
-3.038839 -1.939363
-3.038839 -1.936168
-3.039281 -1.936168
-3.039281 -1.932992
-3.044183 -1.932992
-3.044183 -1.931412
-3.044633 -1.931412
-3.044633 -1.929836
-3.046888 -1.929836
-3.046888 -1.928265
-3.050073 -1.928265
-3.050073 -1.925137
-3.051447 -1.925137
-3.051447 -1.923581
-3.051906 -1.923581
-3.051906 -1.920481
-3.053288 -1.920481
-3.053288 -1.918938
-3.053750 -1.918938
-3.053750 -1.917399
-3.059345 -1.917399
-3.059345 -1.915866
-3.060759 -1.915866
-3.060759 -1.912811
-3.062654 -1.912811
-3.062654 -1.911291
-3.064082 -1.911291
-3.064082 -1.909775
-3.065996 -1.909775
-3.065996 -1.908263
-3.066957 -1.908263
-3.066957 -1.905252
-3.072785 -1.905252
-3.072785 -1.900769
-3.073276 -1.900769
-3.073276 -1.899283
-3.079719 -1.899283
-3.079719 -1.896323
-3.080220 -1.896323
-3.080220 -1.894850
-3.084764 -1.894850
-3.084764 -1.893380
-3.085783 -1.893380
-3.085783 -1.891915
-3.086805 -1.891915
-3.086805 -1.887543
-3.087829 -1.887543
-3.087829 -1.886093
-3.091962 -1.886093
-3.091962 -1.883207
-3.093003 -1.883207
-3.093003 -1.881769
-3.093525 -1.881769
-3.093525 -1.880335
-3.097203 -1.880335
-3.097203 -1.878905
-3.106857 -1.878905
-3.106857 -1.877479
-3.107402 -1.877479
-3.107402 -1.874639
-3.108494 -1.874639
-3.108494 -1.873224
-3.110691 -1.873224
-3.110691 -1.871813
-3.114014 -1.871813
-3.114014 -1.870406
-3.117371 -1.870406
-3.117371 -1.869003
-3.119063 -1.869003
-3.119063 -1.867603
-3.121334 -1.867603
-3.121334 -1.866206
-3.121904 -1.866206
-3.121904 -1.862040
-3.129993 -1.862040
-3.129993 -1.860658
-3.131165 -1.860658
-3.131165 -1.859280
-3.132932 -1.859280
-3.132932 -1.857905
-3.137692 -1.857905
-3.137692 -1.856534
-3.138893 -1.856534
-3.138893 -1.855166
-3.142524 -1.855166
-3.142524 -1.853802
-3.143134 -1.853802
-3.143134 -1.852441
-3.147431 -1.852441
-3.147431 -1.851083
-3.148050 -1.851083
-3.148050 -1.849729
-3.148670 -1.849729
-3.148670 -1.848379
-3.149291 -1.848379
-3.149291 -1.841676
-3.151161 -1.841676
-3.151161 -1.840345
-3.158117 -1.840345
-3.158117 -1.839017
-3.164575 -1.839017
-3.164575 -1.837693
-3.173844 -1.837693
-3.173844 -1.836372
-3.176543 -1.836372
-3.176543 -1.835054
-3.177901 -1.835054
-3.177901 -1.833740
-3.179950 -1.833740
-3.179950 -1.832428
-3.181323 -1.832428
-3.181323 -1.831120
-3.182702 -1.831120
-3.182702 -1.828512
-3.185479 -1.828512
-3.185479 -1.827213
-3.188280 -1.827213
-3.188280 -1.825917
-3.191817 -1.825917
-3.191817 -1.824624
-3.196116 -1.824624
-3.196116 -1.823335
-3.196838 -1.823335
-3.196838 -1.820764
-3.197562 -1.820764
-3.197562 -1.819483
-3.200474 -1.819483
-3.200474 -1.816930
-3.204893 -1.816930
-3.204893 -1.815658
-3.205636 -1.815658
-3.205636 -1.814389
-3.207875 -1.814389
-3.207875 -1.813123
-3.212402 -1.813123
-3.212402 -1.810600
-3.213162 -1.810600
-3.213162 -1.809342
-3.213925 -1.809342
-3.213925 -1.806836
-3.215456 -1.806836
-3.215456 -1.803098
-3.216995 -1.803098
-3.216995 -1.801857
-3.217767 -1.801857
-3.217767 -1.799385
-3.218541 -1.799385
-3.218541 -1.798152
-3.219317 -1.798152
-3.219317 -1.795696
-3.221657 -1.795696
-3.221657 -1.793250
-3.222441 -1.793250
-3.222441 -1.792031
-3.227985 -1.792031
-3.227985 -1.790815
-3.229587 -1.790815
-3.229587 -1.789602
-3.232816 -1.789602
-3.232816 -1.788391
-3.241876 -1.788391
-3.241876 -1.787183
-3.242713 -1.787183
-3.242713 -1.785977
-3.243552 -1.785977
-3.243552 -1.784774
-3.249491 -1.784774
-3.249491 -1.782376
-3.252072 -1.782376
-3.252072 -1.778797
-3.253804 -1.778797
-3.253804 -1.775241
-3.259062 -1.775241
-3.259062 -1.774061
-3.260835 -1.774061
-3.260835 -1.772883
-3.262618 -1.772883
-3.262618 -1.771708
-3.264411 -1.771708
-3.264411 -1.769364
-3.266215 -1.769364
-3.266215 -1.768196
-3.267121 -1.768196
-3.267121 -1.767031
-3.270772 -1.767031
-3.270772 -1.763548
-3.275398 -1.763548
-3.275398 -1.762392
-3.278208 -1.762392
-3.278208 -1.760087
-3.280095 -1.760087
-3.280095 -1.758937
-3.284866 -1.758937
-3.284866 -1.756646
-3.285829 -1.756646
-3.285829 -1.755504
-3.287765 -1.755504
-3.287765 -1.754364
-3.288737 -1.754364
-3.288737 -1.753226
-3.291673 -1.753226
-3.291673 -1.752091
-3.292658 -1.752091
-3.292658 -1.750958
-3.295633 -1.750958
-3.295633 -1.748698
-3.297632 -1.748698
-3.297632 -1.746447
-3.301670 -1.746447
-3.301670 -1.743088
-3.303710 -1.743088
-3.303710 -1.741972
-3.306795 -1.741972
-3.306795 -1.739748
-3.310959 -1.739748
-3.310959 -1.738639
-3.312009 -1.738639
-3.312009 -1.737532
-3.313062 -1.737532
-3.313062 -1.736427
-3.315180 -1.736427
-3.315180 -1.735325
-3.320542 -1.735325
-3.320542 -1.733126
-3.322713 -1.733126
-3.322713 -1.730935
-3.323805 -1.730935
-3.323805 -1.729843
-3.324901 -1.729843
-3.324901 -1.726579
-3.326001 -1.726579
-3.326001 -1.724413
-3.331560 -1.724413
-3.331560 -1.723333
-3.336083 -1.723333
-3.336083 -1.722255
-3.339521 -1.722255
-3.339521 -1.721179
-3.341835 -1.721179
-3.341835 -1.720105
-3.345340 -1.720105
-3.345340 -1.717963
-3.346517 -1.717963
-3.346517 -1.716895
-3.348886 -1.716895
-3.348886 -1.714764
-3.351274 -1.714764
-3.351274 -1.712642
-3.352475 -1.712642
-3.352475 -1.710527
-3.354892 -1.710527
-3.354892 -1.708420
-3.356108 -1.708420
-3.356108 -1.707369
-3.357328 -1.707369
-3.357328 -1.706320
-3.361021 -1.706320
-3.361021 -1.705273
-3.362262 -1.705273
-3.362262 -1.703185
-3.366017 -1.703185
-3.366017 -1.702143
-3.369820 -1.702143
-3.369820 -1.700066
-3.382861 -1.700066
-3.382861 -1.696963
-3.384197 -1.696963
-3.384197 -1.690807
-3.385539 -1.690807
-3.385539 -1.689787
-3.389603 -1.689787
-3.389603 -1.688769
-3.392344 -1.688769
-3.392344 -1.684714
-3.393724 -1.684714
-3.393724 -1.681691
-3.395110 -1.681691
-3.395110 -1.679684
-3.396503 -1.679684
-3.396503 -1.677684
-3.399309 -1.677684
-3.399309 -1.676687
-3.400722 -1.676687
-3.400722 -1.675691
-3.402142 -1.675691
-3.402142 -1.672713
-3.403569 -1.672713
-3.403569 -1.671724
-3.405003 -1.671724
-3.405003 -1.670736
-3.410809 -1.670736
-3.410809 -1.667783
-3.412279 -1.667783
-3.412279 -1.665822
-3.415240 -1.665822
-3.415240 -1.664844
-3.416732 -1.664844
-3.416732 -1.663868
-3.424309 -1.663868
-3.424309 -1.661920
-3.428952 -1.661920
-3.428952 -1.659978
-3.432088 -1.659978
-3.432088 -1.658042
-3.433669 -1.658042
-3.433669 -1.655151
-3.436857 -1.655151
-3.436857 -1.654190
-3.440081 -1.654190
-3.440081 -1.653231
-3.441706 -1.653231
-3.441706 -1.650362
-3.443340 -1.650362
-3.443340 -1.648457
-3.444983 -1.648457
-3.444983 -1.645610
-3.446636 -1.645610
-3.446636 -1.644665
-3.448299 -1.644665
-3.448299 -1.641836
-3.449971 -1.641836
-3.449971 -1.639957
-3.451652 -1.639957
-3.451652 -1.639020
-3.456757 -1.639020
-3.456757 -1.638085
-3.460210 -1.638085
-3.460210 -1.636218
-3.463706 -1.636218
-3.463706 -1.634356
-3.467244 -1.634356
-3.467244 -1.633428
-3.469029 -1.633428
-3.469029 -1.632500
-3.470826 -1.632500
-3.470826 -1.629727
-3.474453 -1.629727
-3.474453 -1.624219
-3.476284 -1.624219
-3.476284 -1.623305
-3.479981 -1.623305
-3.479981 -1.622393
-3.489438 -1.622393
-3.489438 -1.619665
-3.493310 -1.619665
-3.493310 -1.616047
-3.495266 -1.616047
-3.495266 -1.614245
-3.501214 -1.614245
-3.501214 -1.613346
-3.505250 -1.613346
-3.505250 -1.607981
-3.507289 -1.607981
-3.507289 -1.604430
-3.509343 -1.604430
-3.509343 -1.601780
-3.513497 -1.601780
-3.513497 -1.600019
-3.515596 -1.600019
-3.515596 -1.599140
-3.517712 -1.599140
-3.517712 -1.596513
-3.521990 -1.596513
-3.521990 -1.592157
-3.524153 -1.592157
-3.524153 -1.589558
-3.526333 -1.589558
-3.526333 -1.588694
-3.528530 -1.588694
-3.528530 -1.586970
-3.532976 -1.586970
-3.532976 -1.584392
-3.537493 -1.584392
-3.537493 -1.580971
-3.539779 -1.580971
-3.539779 -1.574185
-3.542083 -1.574185
-3.542083 -1.570819
-3.544407 -1.570819
-3.544407 -1.569980
-3.549112 -1.569980
-3.549112 -1.566636
-3.551494 -1.566636
-3.551494 -1.565803
-3.553896 -1.565803
-3.553896 -1.562481
-3.556320 -1.562481
-3.556320 -1.558352
-3.558764 -1.558352
-3.558764 -1.545316
-3.566227 -1.545316
-3.566227 -1.528594
-3.568760 -1.528594
-3.568760 -1.526240
-3.571315 -1.526240
-3.571315 -1.525457
-3.573895 -1.525457
-3.573895 -1.523114
-3.576498 -1.523114
-3.576498 -1.517680
-3.587160 -1.517680
-3.587160 -1.516907
-3.592648 -1.516907
-3.592648 -1.514594
-3.598246 -1.514594
-3.598246 -1.507704
-3.601089 -1.507704
-3.601089 -1.502394
-3.609794 -1.502394
-3.609794 -1.501639
-3.612757 -1.501639
-3.612757 -1.500885
-3.618781 -1.500885
-3.618781 -1.491900
-3.621843 -1.491900
-3.621843 -1.476459
-3.624939 -1.476459
-3.624939 -1.475733
-3.628071 -1.475733
-3.628071 -1.472112
-3.631238 -1.472112
-3.631238 -1.467792
-3.634442 -1.467792
-3.634442 -1.462787
-3.637684 -1.462787
-3.637684 -1.461363
-3.640965 -1.461363
-3.640965 -1.453587
-3.647646 -1.453587
-3.647646 -1.443123
-3.654495 -1.443123
-3.654495 -1.436919
-3.657984 -1.436919
-3.657984 -1.426701
-3.665100 -1.426701
-3.665100 -1.416630
-3.668729 -1.416630
-3.668729 -1.403421
-3.672406 -1.403421
-3.672406 -1.395612
-3.676134 -1.395612
-3.676134 -1.391739
-3.679914 -1.391739
-3.679914 -1.391095
-3.683747 -1.391095
-3.683747 -1.390452
-3.687635 -1.390452
-3.687635 -1.389810
-3.691579 -1.389810
-3.691579 -1.384055
-3.695582 -1.384055
-3.695582 -1.380877
-3.699645 -1.380877
-3.699645 -1.377083
-3.707958 -1.377083
-3.707958 -1.375193
-3.712213 -1.375193
-3.712213 -1.372680
-3.716537 -1.372680
-3.716537 -1.369552
-3.720930 -1.369552
-3.720930 -1.358399
-3.725397 -1.358399
-3.725397 -1.354108
-3.729940 -1.354108
-3.729940 -1.350449
-3.734561 -1.350449
-3.734561 -1.348626
-3.739262 -1.348626
-3.739262 -1.344994
-3.744049 -1.344994
-3.744049 -1.341981
-3.748922 -1.341981
-3.748922 -1.336588
-3.753886 -1.336588
-3.753886 -1.323565
-3.758944 -1.323565
-3.758944 -1.320637
-3.769359 -1.320637
-3.769359 -1.309611
-3.774724 -1.309611
-3.774724 -1.302728
-3.780200 -1.302728
-3.780200 -1.299878
-3.785791 -1.299878
-3.785791 -1.286904
-3.791503 -1.286904
-3.791503 -1.286344
-3.797342 -1.286344
-3.797342 -1.281885
-3.803313 -1.281885
-3.803313 -1.272493
-3.809423 -1.272493
-3.809423 -1.269751
-3.815679 -1.269751
-3.815679 -1.266475
-3.822087 -1.266475
-3.822087 -1.262669
-3.828657 -1.262669
-3.828657 -1.248690
-3.835396 -1.248690
-3.835396 -1.229729
-3.842314 -1.229729
-3.842314 -1.220926
-3.849421 -1.220926
-3.849421 -1.219897
-3.856727 -1.219897
-3.856727 -1.193077
-3.879972 -1.193077
-3.879972 -1.185640
-3.888210 -1.185640
-3.888210 -1.179738
-3.896721 -1.179738
-3.896721 -1.164677
-3.905524 -1.164677
-3.905524 -1.164196
-3.914640 -1.164196
-3.914640 -1.161313
-3.924093 -1.161313
-3.924093 -1.157961
-3.933911 -1.157961
-3.933911 -1.146097
-3.944123 -1.146097
-3.944123 -1.091266
-3.954764 -1.091266
-3.954764 -1.090822
-3.965873 -1.090822
-3.965873 -1.088610
-3.977493 -1.088610
-3.977493 -1.084640
-3.989677 -1.084640
-3.989677 -1.072398
-4.002483 -1.072398
-4.002483 -1.034094
-4.015982 -1.034094
-4.015982 -1.016729
-4.030254 -1.016729
-4.030254 -0.966771
-4.045398 -0.966771
-4.045398 -0.935649
-4.061531 -0.935649
-4.061531 -0.907250
-4.078795 -0.907250
-4.078795 -0.894780
-4.097368 -0.894780
-4.097368 -0.889685
-4.117472 -0.889685
-4.117472 -0.808710
-4.139392 -0.808710
-4.139392 -0.800939
-4.163500 -0.800939
-4.163500 -0.791543
-4.220501 -0.791543
-4.220501 -0.756911
-4.255120 -0.756911
-4.255120 -0.670200
-4.295737 -0.670200
-4.295737 -0.573217
-4.344975 -0.573217
-4.344975 -0.565744
-4.494769 -0.565744
-4.494769 -0.526028
-4.640107 -0.526028
-4.640107 -0.368684

